Characterizing and Understanding Software Security Vulnerabilities in Machine Learning Libraries

The application of machine learning (ML) libraries has been tremendously increased in many domains, including autonomous driving systems, medical, and critical industries. Vulnerabilities of such libraries result in irreparable consequences. However, the characteristics of software security vulnerabilities have not been well studied. In this paper, to bridge this gap, we take the first step towards characterizing and understanding the security vulnerabilities of five well-known ML libraries, including Tensorflow, PyTorch, Sickit-learn, Pandas, and Numpy. To do so, in total, we collected 596 security-related commits to exploring five major factors: 1) vulnerability types, 2) root causes, 3) symptoms, 4) fixing patterns, and 5) fixing efforts of security vulnerabilities in ML libraries. The findings of this study can assist developers in having a better understanding of software security vulnerabilities across different ML libraries and gain a better insight into their weaknesses of them. To make our finding actionable, we further developed DeepMut, an automated mutation testing tool, as a proof-of-concept application of our findings. DeepMut is designed to assess the adequacy of existing test suites of ML libraries against security-aware mutation operators extracted from the vulnerabilities studied in this work. We applied DeepMut on the Tensorflow kernel module and found more than 1k alive mutants not considered by the existing test suits. The results demonstrate the usefulness of our findings.

==> dataset/data.csv <==
index,Library,Language,Type,Type vis,ID,Root cause,Root cause High level,Detailed root cause,Symptom Vis,Symptom,Fixing pattern,Fixing pattern high level,Detailed fixing pattern,Number of file cHanged,LOC cHanged,Fixing scale,Components high level,Components affected,,,
1,Tensorflow,cpp,heap buffer overflow,Memory Buffer Errors,CWE-122,,Invalid Memory Access,,Crash,Crash,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,,2,77,medium repair,Computation Graph,tensorflow/core/ops/cudnn_rnn_ops,1/10/2021,https://github.com/tensorflow/tensorflow/commit/af5fcebb37c8b5d71c237f4e59c6477015c78ce6,
2,Tensorflow,cpp/python,Infinite Loop,Infinite Loop,CWE-835,Uninitialized Memory Access,Invalid Memory Access,lack of detecting when the input to `repeat()` is empty,Hang,Hang,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,"detecting when the input to `repeat()` is empty, and returning early from `repeat()",2,38,small repair,Kernel,Tensorflow/core/kernels,30/12/2020,https://github.com/Tensorflow/Tensorflow/commit/7b31eb3cf8f2f723cb937fd379264eb573cd3b97,
3,Tensorflow,cpp,heap buffer overflow,Memory Buffer Errors,CWE-122,user controlled access offset,Invalid Memory Access,acessing an array element based on a user controlled offset,Crash,Crash,checking input data slicing,Adding Checker for Arrays or Tensors Property,checking input data slicing,1,4,micro repair,Library,Tensorflow/core/util,30/4/2021,https://github.com/Tensorflow/Tensorflow/commit/8ba6fa29cd8bf9cef9b718dc31c78c73081f5b31,
4,Tensorflow,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,,Invalid Memory Access,accessing invalid tpu buffer,Segmentation Fault,Segmentation Fault,cleaning up memmory before initializaion,Others,clean up TPU buffers before reinitializing tpu system,1,10,micro repair,Library,Tensorflow/python/tpu,24/6/2021,https://github.com/Tensorflow/Tensorflow/commit/bf460e240a631852b4bc76396cc8e80655ad5ae7,
5,Tensorflow,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Uninitialized Memory Access,Invalid Memory Access,accessing non existing output_index and input_index of source and destination nodes,Segmentation Fault,Segmentation Fault,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,adding checker to ensure existence of output_index and input_index,1,12,micro repair,Runtime,Tensorflow/core//common_runtime,8/12/2020,https://github.com/Tensorflow/Tensorflow/commit/0cc38aaa4064fd9e79101994ce9872c6d91f816b,
6,Tensorflow,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Uninitialized Memory Access,Invalid Memory Access,accessing uninitialized tensor property,Segmentation Fault,Segmentation Fault,copying tensor properties,Adding Checker for Arrays or Tensors Property,copying tensor properties before it is destroyed,1,21,micro repair,Runtime,Tensorflow/core/common_runtime,14/7/2021,https://github.com/Tensorflow/Tensorflow/commit/ee119d4a498979525046fba1c3dd3f13a039fbb1,
7,Tensorflow,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Uninitialized Memory Access,Invalid Memory Access,attempt to create a TpuTracer when the TPU C API isn't initialized,Crash,Crash,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,ensure TPU C API is initialized,1,4,micro repair,Others,Tensorflow/core/profiler,18/3/2021,https://github.com/Tensorflow/Tensorflow/commit/bcd54671b0d32e462b9576ac34f847d0d8f47e1b,
8,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,bad quantization parameters,Others,,Unexpected Behavior,Unexpected Behavior,checking valid quantization parameters,Adding Checker for Arrays or Tensors Property,checking valid quantization parameters,3,105,medium repair,Platform,Tensorflow/lite/kernels,29/04/2020,https://github.com/Tensorflow/Tensorflow/commit/37054f9134af917ded7f40c7d663fa490d85c7d4,
9,Tensorflow,cpp,buffer overflow,Memory Buffer Errors,CWE-120,buffer copy without checking size,Others,,Crash,Crash,checking tensor dimension,Adding Checker for Arrays or Tensors Property,,3,69,small repair,Library,Tensorflow/core/util,25/08/2021,https://github.com/Tensorflow/Tensorflow/commit/368af875869a204b4ac552b9ddda59f6a46a56ec,
10,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,Null Pointer Dereference,Invalid Memory Access,calling `ctx->session_state()` in eager mode,Segmentation Fault,Segmentation Fault,adding OP_REQUIRES to check null pointer,Adding Checker for Null Pointer Dereference,adding OP_REQUIRES to check null session state,2,16,small repair,Kernel,Tensorflow/core/kernels,18/9/2020,https://github.com/Tensorflow/Tensorflow/commit/9a133d73ae4b4664d22bd1aa6d654fec13c52ee1,
11,Tensorflow,python,out of bound write,Memory Buffer Errors,CWE-787,confusion about pointer arithmetic rules,Tensor or Array Property Issue,,Segmentation Fault,Segmentation Fault,modifying pointer arithmetic rules,Adding Checker for Arrays or Tensors Property,,2,70,medium repair,Kernel,Tensorflow/core/kernels,30/4/2021,https://github.com/Tensorflow/Tensorflow/commit/698e01511f62a3c185754db78ebce0eee1f0184d,
12,Tensorflow,cpp/python,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Uninitialized Memory Access,Invalid Memory Access,decrementing uninitiliazed Dataset pointer,Segmentation Fault,Segmentation Fault,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,,2,23,small repair,Kernel,Tensorflow/core/kernels,17/05/2021,https://github.com/Tensorflow/Tensorflow/commit/9ba2e103731f3cebc9c1711d1ef5d51e120c05f4,
13,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,defining a variable of type uint8 instead of uint32,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,convert uint8 to uint32,2,286,large repair,Platform,Tensorflow/lite/kernel,22/10/2020,https://github.com/Tensorflow/Tensorflow/commit/48f594cba4cf6c33c81f59fec9eac1af0aa4c951,
14,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,defining a variable of type int instead of int64,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,switch ResizeBilinearOp to use int64 to avoid overflow ,2,39,small repair,Optimization,Tensorflow/core/grappler,25/08/2020,https://github.com/Tensorflow/Tensorflow/commit/087859fce9409991164f727735743da4cb310fd4,
15,Tensorflow,python,Infinite Loop,Infinite Loop,CWE-835,,Tensor or Array Property Issue,,Hang,Hang,,Adding Checker for Arrays or Tensors Property,tweaking the definition of a trainable tensor,7,300,large repair,Computation Graph,Tensorflow/python/ops,21/10/2020,https://github.com/Tensorflow/Tensorflow/commit/7d57263720c7d2c88861f2f325e8ca1bd02deb38,
16,Tensorflow,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Uninitialized Memory Access,Invalid Memory Access,erasing transpose operations worklist,Segmentation Fault,Segmentation Fault,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,"Adding Checker for Empty Arrays, Tensors, or Indices on llvm transpose ops",2,24,small repair,Platform,Tensorflow/compiler/mlir,24/6/2021,https://github.com/Tensorflow/Tensorflow/commit/c974dc5caa85831452e66676c60ad8e97c73fd6b,
17,Tensorflow,python,Infinite Loop,Infinite Loop,CWE-835,Uninitialized Memory Access,Invalid Memory Access,"For nested loops, the IsTrainable check in function gradients isn't sufficient",Hang,Hang,conditionally disable the Optimization,Modify Business Logic,conditionally disable the Optimization,9,555,large repair,Others,Tensorflow/python/eager,29/10/2020,https://github.com/Tensorflow/Tensorflow/commit/07b75ffa453b1ec9189371244d21b6684503340b,
18,Tensorflow,bzl,buffer overflow,Memory Buffer Errors,CWE-120,API Version Issue,API Inconsistency,A remote attacker can send a malformed jpeg file to the service and cause arbitrary code execution or denial of service of the target service,Crash,Crash,Update API Version,Handle API Issues,,2,36,small repair,Library,thirdparty/jpeg,15/7/2021,https://github.com/Tensorflow/Tensorflow/commit/9cb0a05d8a997ddb2772987534ec751efb5065ce,
19,Tensorflow,bzl,buffer overflow,Memory Buffer Errors,CWE-120,API Version Issue,API Inconsistency,A remote attacker can send a malformed jpeg file to the service and cause arbitrary code execution or denial of service of the target service,Crash,Crash,Update API Version,Handle API Issues,,2,21,small repair,Library,thirdparty/jpeg,14/7/2021,https://github.com/Tensorflow/Tensorflow/commit/e1470f465d09525390010118429ca15233b99cfa,
20,Tensorflow,cpp/python,integer overflow,Numeric Errors,CWE-190,incorrect type conversion,Data Type Inconsistency,the commit message says Crash,Unexpected Behavior,Unexpected Behavior,Type Conversion,Handle Data Type Inconsistency,,2,20,small repair,Kernel,Tensorflow/core/kernels,1808/2021,https://github.com/Tensorflow/Tensorflow/commit/6d94002a09711d297dbba90390d5482b76113899,
21,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,incorrect type conversion,Data Type Inconsistency,No specific symptom provided,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Improved Error Reporting,,1,2,micro repair,Kernel,Tensorflow/core/kernels,30/7/2021,https://github.com/Tensorflow/Tensorflow/commit/b5cdbf12ffcaaffecf98f22a6be5a64bb96e4f58,
22,Tensorflow,python,integer overflow,Numeric Errors,CWE-190,incorrect variable sign usage,Data Type Inconsistency,,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,,2,184,medium repair,Others,Tensorflow/python/operation,06/08/2021,https://github.com/Tensorflow/Tensorflow/commit/401dc1b3db4e7412f4fc50f96c25fd564d593f4c,
23,Tensorflow,cpp,Race Condition within a Thread,Race Condition,CWE-366,Improper Resource Locking,Concurrency Issue,intra-op parallelism is disabled,Segmentation Fault,Segmentation Fault,calling functions in correct order,Modify Business Logic,handling calls to RecordStop/RecordStart,4,39,small repair,Framework,Tensorflow/core/framework,16/12/2020,https://github.com/Tensorflow/Tensorflow/commit/45370f0d3ba3eb8843a3a255ed60e22b3c132eb2,
24,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,,Invalid Math Operation,getting invalid or wrong outputs,Unexpected Behavior,Unexpected Behavior,Modify Mathematical Operation,Modify Mathematical Operation,adding checker for agressive behavior,2,10,small repair,Optimization,Tensorflow/core/grappler,25/05/2021,https://github.com/Tensorflow/Tensorflow/commit/66f452d2217b155b697fc6d6cef5f56599ee2bbc,
25,Tensorflow,cpp/python/mlir,integer overflow,Numeric Errors,CWE-190,lack of overflow checking,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Modify Mathematical Operation,Adding Overflow Checker,,6,168,medium repair,Platform,Tensorflow/compiler,10/05/2021,https://github.com/Tensorflow/Tensorflow/commit/b47be308c4b5ac7babd6400a8fb40c3d8bf163d6,
26,Tensorflow,cpp,Infinite Loop,Infinite Loop,CWE-835,lack EGL context checking,Others,,Hang,Hang,adding EGL context checking,Others,,1,4,micro repair,Platform,Tensorflow/lite/delegates,16/7/2021,https://github.com/Tensorflow/Tensorflow/commit/e35be978351a8578549d30b6f483825d36dc0f8b,
27,Tensorflow,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Uninitialized Memory Access,Invalid Memory Access,lack of  checking on literal_.has_value(),Crash,Crash,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,Added a check on literal_.has_value(),1,3,micro repair,Platform,Tensorflow/compiler/xla,15/3/2021,https://github.com/Tensorflow/Tensorflow/commit/e07e48b2e0908333a36f1c5726a9406a83b3ec90,
28,Tensorflow,c+,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Tensor or Array Property Issue,Tensor or Array Property Issue,lack of check on tensor shape argument,Crash,Crash,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,adding checker to ensure shape has at least one element,1,12,micro repair,Kernel,Tensorflow/core/kernels,3/3/2021,https://github.com/Tensorflow/Tensorflow/commit/82e6203221865de4008445b13c69b6826d2b28d9,
29,Tensorflow,cpp,heap buffer overflow,Memory Buffer Errors,CWE-122,Tensor or Array Property Issue,Tensor or Array Property Issue,only validates the rank of the input arguments but no constraints between dimensions,Crash,Crash,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,checking the first tensor dimension,1,5,micro repair,Kernel,Tensorflow/core/kernels,5/5/2021,https://github.com/Tensorflow/Tensorflow/commit/7ae2af34087fb4b5c8915279efd03da3b81028bc,
30,Tensorflow,cpp,heap buffer overflow,Memory Buffer Errors,CWE-122,Tensor or Array Property Issue,Tensor or Array Property Issue,lack of explicitly representing the vect dim in ConvolutionDimensionNumbers,Crash,Crash,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,allowing the dims in ConvolutionDimensionNumbers to be noncontiguous,5,148,medium repair,Platform,Tensorflow/compiler/xla,27/5/2021,https://github.com/Tensorflow/Tensorflow/commit/f60e73456ed6c0e121a9d2b308f9c9f8f9a3cdb7,
31,Tensorflow,cpp,heap buffer overflow,Memory Buffer Errors,CWE-122,Tensor or Array Property Issue,Tensor or Array Property Issue,lack of checking first and last element of input split,Crash,Crash,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,checking the first and the last values of input split,1,19,micro repair,Kernel,Tensorflow/core/kernels,3/5/2021,https://github.com/Tensorflow/Tensorflow/commit/51300ba1cc2f487aefec6e6631fef03b0e08b298,
32,Tensorflow,cpp,heap buffer overflow,Memory Buffer Errors,CWE-122,Tensor or Array Property Issue,Tensor or Array Property Issue,"lack of checking tensor data, shape, and rank shape compatibility",Crash,Crash,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,checking input if it is tensor,1,12,micro repair,Kernel,Tensorflow/core/kernels,29/4/2021,https://github.com/Tensorflow/Tensorflow/commit/1d04d7d93f4ed3854abf75d6b712d72c3f70d6b6,
33,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,Tensor or Array Property Issue,Tensor or Array Property Issue,lack of tensor bound checking (0 <= x <= int::max),Unexpected Behavior,Unexpected Behavior,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,,1,6,micro repair,Platform,Tensorflow/lite/kernels,28/4/2021,https://github.com/Tensorflow/Tensorflow/commit/4253f96a58486ffe84b61c0415bb234a4632ee73,
34,Tensorflow,cpp,Improper Input Validation,Improper Input Validation,CWE-20,Tensor or Array Property Issue,Tensor or Array Property Issue,lack of checking elements in dense_shape (x >= 0),Segmentation Fault,Segmentation Fault,Modify Data Type,Adding Checker for Arrays or Tensors Property,,1,10,micro repair,Kernel,Tensorflow/core/kernels,19/4/2021,https://github.com/Tensorflow/Tensorflow/commit/c57c0b9f3a4f8684f3489dd9a9ec627ad8b599f5,
35,Tensorflow,cpp,buffer overflow,Memory Buffer Errors,CWE-120,Tensor or Array Property Issue,Tensor or Array Property Issue,passing in a tensor with larger dimensions as the second argument,Crash,Crash,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,passing in a tensor with smaller dimensions as the second argument,1,1,micro repair,Platform,Tensorflow/lite/kernels,18/9/2020,https://github.com/Tensorflow/Tensorflow/commit/8ee24e7949a203d234489f9da2c5bf45a7d5157d,
36,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,Passing Malicious Parameters to API Calls,API Inconsistency,lack of checking memory allocation with negative size,Unexpected Behavior,Unexpected Behavior,Passing Safe Parameter,Handle API Issues,checking memory allocation with negative size,2,7,small repair,Platform,Tensorflow/lite,30/4/2021,https://github.com/Tensorflow/Tensorflow/commit/7c8cc4ec69cd348e44ad6a2699057ca88faad3e5,
37,Tensorflow,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Uninitialized Memory Access,Others,lack of checking op output,Crash,Crash,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,"Adding Checker for Empty Arrays, Tensors, or Indices of op",2,25,small repair,Framework,Tensorflow/core/framework,17/4/2021,https://github.com/Tensorflow/Tensorflow/commit/aa44812e3e40b1c95586466bc177b07525b787ea,
38,Tensorflow,cpp/python,Infinite Loop,Infinite Loop,CWE-835,Missing Functions,Inconsistent Business Logic,lack of checking RHS of Eigen to tf.math.pow is non negative,Hang,Hang,Adding Functionality,Modify Business Logic,,4,36,small repair,Kernel,Tensorflow/core/kernels,12/1/2021,https://github.com/Tensorflow/Tensorflow/commit/febd380da9219e08ea493b5baff765e2ef2d99d5,
39,Tensorflow,cpp,Improper Input Validation,Improper Input Validation,CWE-20,Tensor or Array Property Issue,Tensor or Array Property Issue,dense_shape must not be empty,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,the developer has added an if module to check whether the tensor is empty or not,1,3,micro repair,Computation Graph,Tensorflow/core/ops,30/7/2021,https://github.com/Tensorflow/Tensorflow/commit/578e634b4f1c1c684d4b4294f9e5281b2133b3ed,
40,Tensorflow,cpp,heap buffer overflow,Memory Buffer Errors,CWE-122,Tensor or Array Property Issue,Tensor or Array Property Issue,Code assumes only strings inputs and then interprets numbers as valid `tstring`s,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,ToTFRecordOp currently only support Datasets of 1 single column,1,15,micro repair,Kernel,Tensorflow/core/kernels,29/7/2021,https://github.com/Tensorflow/Tensorflow/commit/e0b6e58c328059829c3eb968136f17aa72b6c876,
41,Tensorflow,cpp,Improper Input Validation,Improper Input Validation,CWE-20,Tensor or Array Property Issue,Tensor or Array Property Issue,lack of checking that the reshape doesn't modify the last dimension,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,checking that the reshape doesn't modify the last dimension,1,3,micro repair,Platform,Tensorflow/compiler/mlir,1/7/2021,https://github.com/Tensorflow/Tensorflow/commit/ff72f8f7902b61992d72fffcfe8b0326f19c4497,
42,Tensorflow,cpp,heap buffer overflow,Memory Buffer Errors,CWE-122,Tensor or Array Property Issue,Tensor or Array Property Issue,dense_shape must not be empty,Crash,Crash,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,the developer has added an OP_REQUIRES to check whether the tensor is empty or not,1,5,micro repair,Kernel,Tensorflow/core/kernels,4/5/2021,https://github.com/Tensorflow/Tensorflow/commit/faa76f39014ed3b5e2c158593b1335522e573c7f,
43,Tensorflow,cpp,stack overflow,Memory Buffer Errors,CWE-121,Tensor or Array Property Issue,Tensor or Array Property Issue,lack of checking on emptiness of the number of tensor's segments ,Crash,Crash,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,check number of segments cannot be empty,1,2,micro repair,Kernel,Tensorflow/lite/kernels,27/4/2021,https://github.com/Tensorflow/Tensorflow/commit/704866eabe03a9aeda044ec91a8d0c83fc1ebdbe,
44,Tensorflow,cpp/mlir,Improper Input Validation,Improper Input Validation,CWE-20,Tensor or Array Property Issue,Tensor or Array Property Issue,accessing an empty output shape,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,checking tensor rank should not be zero,2,11,small repair,Platform,Tensorflow/compiler/mlir,17/10/2020,https://github.com/Tensorflow/Tensorflow/commit/ae4794f5154eca0589ec13c86bb27792cc09024a,
45,Tensorflow,cpp,Infinite Loop,Infinite Loop,CWE-835,lack of checking subgraph index,Others,,Hang,Hang,checking indices of subgraph instances,Others,checking indices of subgraph instances,1,2,micro repair,Kernel,Tensorflow/lite/kernels,28/4/2021,https://github.com/Tensorflow/Tensorflow/commit/9c1dc920d8ffb4893d6c9d27d1f039607b326743,
46,Tensorflow,cpp,stack overflow,Memory Buffer Errors,CWE-121,lack of limiting tensor nesting,Others,limit nesting of tensors to 100 deep to prevent memory overflow,Crash,Crash,Limit nesting of tensors,Increase Stack or Buffer Size,Limit nesting of tensors,1,58,medium repair,Framework,Tensorflow/core/framework,23/4/2021,https://github.com/Tensorflow/Tensorflow/commit/e07e1c3d26492c06f078c7e5bf2d138043e199c1,
47,Tensorflow,cpp,heap buffer overflow,Memory Buffer Errors,CWE-122,lack of non terminated string at the end of data,Others,,Crash,Crash,specifying size for input string,Others,specifying size for input string,1,2,micro repair,Computation Graph,Tensorflow/security/fuzzing,16/11/2020,https://github.com/Tensorflow/Tensorflow/commit/2dac0812a52cc72661a55487d2bc9ed84fd7b268,
48,Tensorflow,cpp/mlir,integer overflow,Numeric Errors,CWE-190,lack of tensor value range checking,Tensor or Array Property Issue,Too narrow calibrated ranges (e.g. 1e-10) might cause overflow when dequantizing the values,Unexpected Behavior,Unexpected Behavior,modifying tensor range check,Adding Checker for Arrays or Tensors Property,modifying tensor range check,3,35,small repair,Platform,Tensorflow/compiler/mlir,23/8/2021,https://github.com/Tensorflow/Tensorflow/commit/44bcb14ec77b43854b5b5777d9b36f36303638c0,
49,Tensorflow,cpp,Infinite Loop,Infinite Loop,CWE-835,Tensor or Array Property Issue,Tensor or Array Property Issue,num_cols exceeds 2^31-1,Hang,Hang,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,,1,10,micro repair,Kernel,Tensorflow/core/kernels,12/06/2021,https://github.com/Tensorflow/Tensorflow/commit/e60741121151ead703ea659dc7ccce5e60afff00,
50,Tensorflow,python,Improper Input Validation,Improper Input Validation,CWE-20,lack of tensor value range checking,Tensor or Array Property Issue,adding control dependencies for computations on tensors,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,adding control dependencies for tensor range checking,2,27,small repair,Others,Tensorflow/python/Keras,3/6/2021,https://github.com/Tensorflow/Tensorflow/commit/0c36d11574c72e26a5104ef8766e07edd701103b,
51,Tensorflow,cpp,heap buffer overflow,Memory Buffer Errors,CWE-122,Tensor or Array Property Issue,Tensor or Array Property Issue,check if index is greater than or equal to maximum number of elements in a tensor,Crash,Crash,checking limit for tensor size,Adding Checker for Arrays or Tensors Property,checking limit for tensor size,1,3,micro repair,Kernel,Tensorflow/core/kernels,5/5/2021,https://github.com/Tensorflow/Tensorflow/commit/dcd7867de0fea4b72a2b34bd41eb74548dc23886,
52,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,lack of tensor value range checking,Tensor or Array Property Issue,"When the weight's range is too small and bias is not, quantized bias might exceed int32 range",Unexpected Behavior,Unexpected Behavior,restrict minimum scale to 1e-6,Others,restrict minimum scale to 1e-6,5,54,medium repair,Platform,Tensorflow/compiler/mlir,3/2/2021,https://github.com/Tensorflow/Tensorflow/commit/8fefda402a4c5e313954c1467ed6e350b39d6f58,
53,Tensorflow,cpp,Others,Others,CWE-241,Others,Data Type Inconsistency,lack of using proper standard cpp library,Segmentation Fault,Segmentation Fault,adding a checker of dtype's initialized,Resource Initialization,"Adding Checker for Empty Arrays, Tensors, or Indices",2,4,small repair,Platform,Tensorflow/compiler/xla,10/5/2021,https://github.com/Tensorflow/Tensorflow/commit/a33a0e8524108a7fe00614194788aad7991ab268,
54,Tensorflow,cpp,Infinite Loop,Infinite Loop,CWE-835,Improper Index Calculation,Inconsistent Business Logic,the developer forgot to call std::max,Hang,Hang,Modify Index Calculation,Modify Business Logic,using proper standard cpp library,3,14,small repair,Platform,Tensorflow/lite/kernels,20/7/2021,https://github.com/Tensorflow/Tensorflow/commit/81908ee16f7e0efa611c408553271e48f68c9041,
55,Tensorflow,cpp,Infinite Loop,Infinite Loop,CWE-835,Improper Index Calculation,Inconsistent Business Logic,the developer forgot to call std::max,Hang,Hang,Modify Index Calculation,Modify Business Logic,using proper standard cpp library,2,13,small repair,Platform,Tensorflow/lite/kernels,19/7/2021,https://github.com/Tensorflow/Tensorflow/commit/94330403b70e022f37c61aa503404224d46d8c64,
56,Tensorflow,cpp,Infinite Loop,Infinite Loop,CWE-835,lack of using tf.autograph(),Others,the developer is added a threshold as heauristic to handle the Infinite Loop problem,Hang,Hang,adding heauristics to detect Infinite Loop,Modify Business Logic,adding heauristics to detect Infinite Loop,2,37,micro repair,Others,Tensorflow/python/data,13/7/2021,https://github.com/Tensorflow/Tensorflow/commit/ae2ec43d674e8e8e6160c562f0b29e1a018e9118,
57,Tensorflow,cpp/python/mlir,integer overflow,Numeric Errors,CWE-190,lack of variable scale adjustment,Inconsistent Business Logic,The author says that the model would break because of this vulnerability,Crash,Crash,adding scale adjustment,Modify Business Logic,adding scale adjustment,6,389,large repair,Platform,Tensorflow/compiler/mlir,24/8/2021,https://github.com/Tensorflow/Tensorflow/commit/01108a05710fc0c72e212901512b448f9abbb03e,
58,Tensorflow,bzl,out of bound write,Memory Buffer Errors,CWE-787,API Version Issue,API Inconsistency,"In SQLite before 3.32.3, select.c mishandles query-flattener Optimization",Crash,Crash,Update API Version,Handle API Issues,,1,8,micro repair,Others,Tensorflow/workspace.bzl,18/9/2020,https://github.com/Tensorflow/Tensorflow/commit/2ed4c2279cef8a18d17b6b80736135edb810a6a6,
59,Tensorflow,cpp/python,integer overflow,Numeric Errors,CWE-190,,Improper Error Reporting,missing error checking around python int to C++ long,Crash,Crash,adding error checking around python int to C++ long,Improved Error Reporting,,2,6,small repair,Platform,Tensorflow/compiler/xla,11/1/2021,https://github.com/Tensorflow/Tensorflow/commit/92aed7b14476f7e26a5d5ba317cb5dccd45734b6,
60,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,lack of overflow checking,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,adding checker for multiply without overflow,Checking or Modifying Functions Return Value,adding checker for multiply without overflow,2,27,small repair,Optimization,Tensorflow/core/grappler,18/5/2021,https://github.com/Tensorflow/Tensorflow/commit/12243e6b65958c2e0c344aa3df4875f472ce5ae0,
61,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,lack of overflow checking,Data Type Range Issue,,Crash,Crash,adding checker for multiply without overflow,Adding Overflow Checker,adding checker for multiply without overflow,1,20,micro repair,Kernel,Tensorflow/core/kernels,21/4/2021,https://github.com/Tensorflow/Tensorflow/commit/87cf4d3ea9949051e50ca3f071fc909538a51cd0,
62,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,lack of overflow checking,Data Type Range Issue,,Crash,Crash,adding checker for multiply without overflow,Adding Overflow Checker,adding checker for multiply without overflow,1,16,micro repair,Kernel,Tensorflow/core/kernels,21/4/2021,https://github.com/Tensorflow/Tensorflow/commit/26af5c3fb290cda49bd83928efe3846f297b0af9,
63,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,lack of overflow checking,Data Type Range Issue,,Crash,Crash,adding checker for multiply without overflow,Adding Overflow Checker,adding checker for multiply without overflow,1,26,micro repair,Kernel,Tensorflow/core/kernels,20/4/2021,https://github.com/Tensorflow/Tensorflow/commit/69c68ecbb24dff3fa0e46da0d16c821a2dd22d7c,
64,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,construcing tensor dense shapes collectively,Others,,Unexpected Behavior,Unexpected Behavior,constructing tensor dense shapes separately,Others,,1,13,micro repair,Kernel,Tensorflow/core/kernels,6/5/2021,https://github.com/Tensorflow/Tensorflow/commit/4c0ee937c0f61c4fc5f5d32d9bb4c67428012a60,
65,Tensorflow,cpp,heap buffer overflow,Memory Buffer Errors,CWE-122,Out of Bound Read,Out of Bound Read,out of bound image pixel reading,Crash,Crash,resizing images bounds,Others,,1,2,micro repair,Kernel,Tensorflow/core/kernels,21/4/2021,https://github.com/Tensorflow/Tensorflow/commit/f851613f8f0fb0c838d160ced13c134f778e3ce7,
66,Tensorflow,cpp/python,Out of Bound Read,Memory Buffer Errors,CWE-125,Out of Bound Read,Out of Bound Read,outside of the input tensor,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,adding OP_REQUIRES returns a `Status` instead of Crashing,2,20,small repair,Kernel,Tensorflow/core/kernels,20/10/2020,https://github.com/Tensorflow/Tensorflow/commit/eccb7ec454e6617738554a255d77f08e60ee0808,
67,Tensorflow,bzl,Out of Bound Read,Memory Buffer Errors,CWE-125,Out of Bound Read,Out of Bound Read,ue to out-of-bounds reads in microkernels,Segmentation Fault,Segmentation Fault,Update API Version,Handle API Issues,,1,8,micro repair,Others,Tensorflow/workspace.bzl,16/9/2020,https://github.com/Tensorflow/Tensorflow/commit/cc0621d70fb6c3d4e4b3b92d65f1c8fdfafe014f,
68,Tensorflow,cpp,heap buffer overflow,Memory Buffer Errors,CWE-122,,Tensor or Array Property Issue,`parent_output_index` is shorter than `row_split`,Crash,Crash,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,check whether row partition size is greater than output size,1,6,micro repair,Kernel,Tensorflow/core/kernels,4/5/2021,https://github.com/Tensorflow/Tensorflow/commit/a84358aa12f0b1518e606095ab9cfddbf597c121,
69,Tensorflow,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,,Invalid Memory Access,TpuDevice::client_ being uninitialized,Segmentation Fault,Segmentation Fault,initializing TPU device,Resource Initialization,initializing TpuDevice::client_ being ,2,15,small repair,Platform,Tensorflow/compiler/xla,24/10/2020,https://github.com/Tensorflow/Tensorflow/commit/29f1aa1beb79abe1358129715986749551902442,
70,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,trying to optimize a node with no inputs,Others,malformed input could be used to trick Grappler into trying to optimize a node with no inputs,Segmentation Fault,Segmentation Fault,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,checking emptiness of grappler input,2,17,small repair,Optimization,Tensorflow/core/grappler,19/4/2021,https://github.com/Tensorflow/Tensorflow/commit/e6340f0665d53716ef3197ada88936c2a5f7a2d3,
71,Tensorflow,cpp,Credentials Management Errors,Others,CWE-255,Credentials Management Errors,Others,,Crash,Crash,Use InsecureServerCredentials for OSS and internal testing,Others,,1,4,micro repair,Others,Tensorflow/core/profiler,11/9/2020,https://github.com/Tensorflow/Tensorflow/commit/24c54fda9c1b5dafc9adba56ac43808f6e9ec7b7,
72,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,using CHECK_* assertions,Others,,Crash,Crash,using OP_REQUIRES,Others,modify CHECK_* to OP_REQUIRES to returns  `Status` instead of Crashing,1,48,micro repair,Kernel,Tensorflow/core/kernels,21/4/2021,https://github.com/Tensorflow/Tensorflow/commit/b432a38fe0e1b4b904a6c222cbce794c39703e87,
73,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,using CHECK_* assertions,Others,,Crash,Crash,using TF_CHECK_OK,Others,,17,2,small repair,Framework,Tensorflow/core/framework,13/11/2020,https://github.com/Tensorflow/Tensorflow/commit/d975d4db11c0a41516594e5b564ffd042d22e7b0,
74,Tensorflow,python,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Crash,Crash,Type Conversion,Handle Data Type Inconsistency,`int32` will get converted to `int32` tensor,3,66,medium repair,Computation Graph,Tensorflow/python/ops,25/11/2020,https://github.com/Tensorflow/Tensorflow/commit/ff6601a943db5f71fda09210e67ba8e9fd839ae8,
75,Tensorflow,cpp,stack overflow,Memory Buffer Errors,CWE-121,Using Improper Data Type,Data Type Inconsistency,using size(int32)*num elements,Crash,Crash,Modify Data Type,Handle Data Type Inconsistency,passing int64 to sizeof(),1,1,micro repair,Kernel,Tensorflow/core/kernels,22/10/2020,https://github.com/Tensorflow/Tensorflow/commit/5bb73bc2aa7b4143d0197181e27e9a442d5b39a5,
76,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,using int instead of auto,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,using auto instead if int,1,3,micro repair,Kernel,Tensorflow/core/kernels,25/09/2020,https://github.com/Tensorflow/Tensorflow/commit/94b6db8cc538408cc29d88be13307f9fd8a77120,
77,Tensorflow,cpp,heap buffer overflow,Memory Buffer Errors,CWE-122,using wrong tensor shape,Tensor or Array Property Issue,,Crash,Crash,checking tensor dimension,Adding Checker for Arrays or Tensors Property,,2,66,medium repair,Kernel,Tensorflow/core/kernels,19/9/2020,https://github.com/Tensorflow/Tensorflow/commit/390611e0d45c5793c7066110af37c8514e6a6c54,
78,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,passing int32 instead int64,Segmentation Fault,Segmentation Fault,Modify Data Type,Handle Data Type Inconsistency,converting int32 to int64,9,32,small repair,Kernel,Tensorflow/core/kernels,19/9/2020,https://github.com/Tensorflow/Tensorflow/commit/ca8c013b5e97b1373b3bb1c97ea655e69f31a575,
79,Tensorflow,cpp,stack overflow,Memory Buffer Errors,CWE-121,Using Improper Data Type,Data Type Inconsistency,using llvm::SmallDenseMap instead of llvm::DenseMap,Crash,Crash,Modify Data Type,Handle Data Type Inconsistency,using llvm::DenseMap,1,4,micro repair,Platform,Tensorflow/compiler/mlir,22/4/2021,https://github.com/Tensorflow/Tensorflow/commit/aeee9bd1096fbce84cdf665174b2132e1a78e2b4,
80,Tensorflow,cpp,Incorrect Control Flow Implementation,Others,CWE-824,Incorrect Order of Control Operations,Inconsistent Business Logic,ensures that ops are correctly moved after the second merge IfRegion only when necessary and in the correct order,Segmentation Fault,Segmentation Fault,Reorder Contro Flow Operations,Modify Business Logic,ensures that ops are correctly moved after the second merge IfRegion,2,12,small repair,Platform,Tensorflow/compiler/mlir,1/2/2021,https://github.com/Tensorflow/Tensorflow/commit/081098ee7639211687db7d369aa172029572e7dd,
81,Tensorflow,cpp,Race Condition within a Thread,Race Condition,CWE-366,Others,Concurrency Issue,Concurrency Issue,Segmentation Fault,Segmentation Fault,,Modifying or Adding Resource Locking,check if that the entry is still expired in case the value was replaced while the deleter was running,1,21,micro repair,Optimization,Tensorflow/core/xla,15/12/2020,https://github.com/Tensorflow/Tensorflow/commit/2dd9bc663e52e1a75f972e981117b7e29196f3d2,
82,Tensorflow,cpp,Out of Bound Read,Memory Buffer Errors,CWE-125,implemeting a complex logic,Out of Bound Read,outside of bound reading,Crash,Crash,modifying implementation logic,Modify Business Logic,"adding multiple helper functions, and document invariants and preconditions",1,168,medium repair,Platform,Tensorflow/core/platform,7/12/2020,https://github.com/Tensorflow/Tensorflow/commit/8b5b9dc96666a3a5d27fad7179ff215e3b74b67c,
83,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,buggy implementation of ShapeUtil::MakeShapeWithLayout,Crash,Crash,,Checking or Modifying Functions Return Value,validate shapes in Python bindings to avoid Crashes,2,50,small repair,Platform,Tensorflow/compiler/xla,15/10/2020,https://github.com/Tensorflow/Tensorflow/commit/35f478825b56218768220a46bb49b9645271f6cf,
84,Tensorflow,cpp,heap buffer overflow,Memory Buffer Errors,CWE-122,Tensor or Array Property Issue,Tensor or Array Property Issue, Validate data_splits for tf.StringNGrams without validation,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,Validate that the splits are valid indices into data,2,36,small repair,Kernel,Tensorflow/core/kernels,18/9/2020,https://github.com/Tensorflow/Tensorflow/commit/0462de5b544ed4731aa2fb23946ac22c01856b80,
85,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,Uninitialized Memory Access,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,adding checker for initializaion,Resource Initialization,"Adding Checker for Empty Arrays, Tensors, or Indices",1,3,micro repair,Platform,Tensorflow/compiler/mlir,17/8/2020,https://github.com/Tensorflow/Tensorflow/commit/16108b7bb1c7e173142d2011473e4d9a97cc43d3,
86,Tensorflow,cpp,Others,Others,,Using Improper Data Type,Data Type Inconsistency,using FuncOP to llvm:stringDef,Segmentation Fault,Segmentation Fault,Modify Data Type,Handle Data Type Inconsistency,CHange map key for functions to lifted callees to use function name instead of FuncOp,1,27,micro repair,Platform,Tensorflow/compiler/mlir,14/8/2020,https://github.com/Tensorflow/Tensorflow/commit/63dbe41c4c455992f88e4e618efcf638b0325815,
87,Tensorflow,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Perhaps this memory is inappropriately freed before it is finished being used? Is this behavior consistent with your hypothesis of the Race Condition? I'll post some more logs in ~12 hours.,Invalid Memory Access,"The reason is that the CUDA kernel can complete and trigger the done callback, which deletes `col_impl` object, before the TF kernel has finished execution.",Segmentation Fault,Segmentation Fault,This cHange also updates collective_ops_gpu_test to use EagerContext for checking number of available GPUs.,Modify Business Logic,remove Memory release statement,7,270,large repair,Runtime,Tensorflow/core/common_runtime,28/7/2020,https://github.com/Tensorflow/Tensorflow/commit/83870cb25fa07fac8900aa9da7ecc7823f15cbcf,
88,Tensorflow,python,Behavioral Change in New Version or Environmen,Others,CWE-439,API Version Issue,API Inconsistency,ABI breakage in `scipy==1.4.1`,Segmentation Fault,Segmentation Fault,Update API Version,Handle API Issues,,1,1,micro repair,Others,Tensorflow/tools/pip_package,13/7/2020,https://github.com/Tensorflow/Tensorflow/commit/78026d6a66f7f0fc80c69b1a2f8843616f4cd2a7,
89,Tensorflow,python,integer overflow,Numeric Errors,CWE-190,Using Improper Data Type,Data Type Inconsistency,,Unexpected Behavior,Unexpected Behavior,Type Conversion,Handle Data Type Inconsistency,Doing the computations in float32 and casting the output back to float16 solves the issue,2,28,small repair,Others,Tensorflow/python/Keras,10/6/2020,https://github.com/Tensorflow/Tensorflow/commit/de0a617f4ef321ebf579a4539cec85690f55fb4c,
90,Tensorflow,cpp,Infinite Loop,Infinite Loop,CWE-835,Improper Resolution of Path Equivalence,Function Return Value Issue,"If `path` starts with `/`, `subpath` will be `/` and then we get into an Infinite Loop. Same behavior happens if there is a `//` pattern in // `path`, so we check for that and leave the loop quicker.",Hang,Hang,adding checker for dir divider,Checking or Modifying Functions Return Value,,2,69,medium repair,Platform,Tensorflow/core/platform,21/5/2020,https://github.com/Tensorflow/Tensorflow/commit/7bfbd3f7be0725ee9c220047fe85032cf126d92b,
91,Tensorflow,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Others,Concurrency Issue,Missing Synchronization,Segmentation Fault,Segmentation Fault,adding checker for initializaion,Resource Initialization,validate the remote devices to make sure the access is safe before executing the ops by looking up the device in a set of device pointers,10,289,large repair,Runtime,Tensorflow/core/common_runtime,13/5/2020,https://github.com/Tensorflow/Tensorflow/commit/1c74b32aa27dc0d40a9ce1f883ea632d399a7b9a,
92,Tensorflow,cpp,stack overflow,Memory Buffer Errors,CWE-121,lack of clearing sub-nodes in stack,Others,,Crash,Crash,update the node destructor,Modify Business Logic,clear the sub-nodes instead of relying on implicit shared pointer destructor,1,26,micro repair,Framework,Tensorflow/core/framework,12/05/2020,https://github.com/Tensorflow/Tensorflow/commit/1afe51a60cbda6fc42b157f6393063052208da70,
93,Tensorflow,python,Infinite Loop,Infinite Loop,CWE-835,invalid return value,Function Return Value Issue,ImageDataGenerator methods to return Keras sequences instead of just generators,Hang,Hang,Checking or Modifying Functions Return Value,Checking or Modifying Functions Return Value,ensure ImageDataGenerator methods to return Keras sequences instead of just generators,3,428,large repair,Others,Tensorflow/python/Keras,12/5/2020,https://github.com/Tensorflow/Tensorflow/commit/b53ed4d560aaeb7a92185f4fbf2562e5e274456a,
94,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,Null Pointer Dereference,Invalid Memory Access,"Because `SimplePropagatorState` is in a separate module, and selective vlogging might not be enabled for that module as well",Segmentation Fault,Segmentation Fault,enabling verbose logging for executor,Improved Error Reporting,"share the executor's vlog setting with the propagators, so that if vlogging is enabled for the executor, `SimplePropagatorState` will create the necessary debugging structures (i.e. the `SimplePropgagatorState::active_` vector)",5,22,small repair,Runtime,Tensorflow/core/common_runtime,8/5/2020,https://github.com/Tensorflow/Tensorflow/commit/40835281112e42fd34af2aea4d3788d15b8e795a,
95,Tensorflow,cpp,stack overflow,Memory Buffer Errors,CWE-120,Uninitialized Memory Access,Invalid Memory Access,"2MiB stacks were causing Segmentation Fault in the JAX linear algebra tests on Linux, which call into LAPACK/OpenBLAS",Segmentation Fault,Segmentation Fault,increase stack size,Increase Stack or Buffer Size,"Increase minimum thread stack size for HostStream threads to 8MiB, which was the previous default on Linux",1,4,micro repair,Platform,Tensorflow/compiler/xla,2/5/2020,https://github.com/Tensorflow/Tensorflow/commit/25b0e7d995050c85a56d787a6aac4e1a7423902e,
96,Tensorflow,cpp,Incorrect Control Flow Implementation,Others,CWE-824,Missing Synchronization,Others,due to differences in how different compilers order the .get() and .release() calls,Segmentation Fault,Segmentation Fault,reordering control operations,Modify Business Logic,,1,6,micro repair,Platform,Tensorflow/compiler/xla,21/4/2020,https://github.com/Tensorflow/Tensorflow/commit/78edbb6403b73d6c79bd58e23e08dc21b5c33847,
97,Tensorflow,cpp,stack overflow,Memory Buffer Errors,CWE-121,Using Improper Data Type,Data Type Inconsistency,using map instead of absl::flat_hash_map,Crash,Crash,Modify Data Type,Handle Data Type Inconsistency,converting all map to absl::flat_hash_map,3,492,large repair,Framework,Tensorflow/core/framework,17/04/2020,https://github.com/Tensorflow/Tensorflow/commit/96498f7fb36e8fcc660cc9444ab0b30f6064cb72,
98,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,Null Pointer Dereference,Invalid Memory Access,Invalid Memory Access,Segmentation Fault,Segmentation Fault,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,2,57,medium repair,Platform,Tensorflow/lite/experimental,15/4/2020,https://github.com/Tensorflow/Tensorflow/commit/d3c76ae3af38fdcaa88bedb9c73c1ab9bf3bd4f5,
99,Tensorflow,python,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,Inputs_size (array_ops.size()) used to determine whether to use optional_get_next() API code path defaults to using int32 dtype. If input size is big enough this can lead to integer overflow and cause model to diverge,Unexpected Behavior,Unexpected Behavior,Using Proper API,Handle API Issues,Correct usage will be to use inputs.get_shape()[0] to get the batch size -- instead of using array_ops.size(),2,82,medium repair,Others,Tensorflow/python/Keras/,10/04/2020,https://github.com/Tensorflow/Tensorflow/commit/2e23d38ce733613fd0db938b8ba6bcf39c722ba1,
100,Tensorflow,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Uninitialized Memory Access,Invalid Memory Access,not initialized the NumPy array interface in each translation unit,Segmentation Fault,Segmentation Fault,"Adding Checker for Empty Arrays, Tensors, or Indices",Resource Initialization,"""initialize"" the NumPy array interface in each translation unit",1,31,micro repair,Platform,Tensorflow/compiler/xla,13/2/2020,https://github.com/Tensorflow/Tensorflow/commit/f075bcedbb55daeea9692f3112b098b432c845af,
101,Tensorflow,cpp,stack overflow,Memory Buffer Errors,CWE-121,Limited Stack or Buffer Size,Limited Stack or Buffer Size,Limited Stack or Buffer Size,Segmentation Fault,Segmentation Fault,Increase Stack or Buffer Size,Increase Stack or Buffer Size,Increase Stack or Buffer Size,1,1,micro repair,Platform,Tensorflow/lite/tools,8/2/2020,https://github.com/Tensorflow/Tensorflow/commit/60196aa5ac41fe1ec952a7bc094c59133200c9a8,
102,Tensorflow,cpp,stack overflow,Memory Buffer Errors,CWE-121,stack overflow in scheduling logic,Others,potential stack overflow in scheduling logic with deep and complex graphs.,Crash,Crash,Modify Business Logic,Modify Business Logic,This cHange also modifies the logic for determining whether DirectSession will invoke an executor synchronously,4,221,large repair,Runtime,Tensorflow/core/common_runtime,31/1/2020,https://github.com/Tensorflow/Tensorflow/commit/e4e26b491796a6fb42b336ba01c84b0d3beca793,
103,Tensorflow,cpp,Infinite Loop,Infinite Loop,CWE-835,limited numerical precision,Others,limited numerical precision,Hang,Hang,,Improved Error Reporting,,1,28,micro repair,Platform,Tensorflow/compiler/xla,29/1/2020,https://github.com/Tensorflow/Tensorflow/commit/d4f1668c434505553fa1d1ecc1dc0567349857a5,
104,Tensorflow,cpp,Dangling References,Others,CWE-825,Missing Functions,Inconsistent Business Logic,Inconsistent Business Logic,Crash,Crash,Adding Functionality,Modify Business Logic,"LLVM's InjectTLIMappings adds these so they don't get discarded early, but we actually manually inline them so there is no reason to keep them around",1,47,micro repair,Platform,Tensorflow/compiler/xla,28/1/2020,https://github.com/Tensorflow/Tensorflow/commit/d75abdfd35094e28aaccdafacd655a96175d8189,
105,Tensorflow,python,Infinite Loop,Infinite Loop,CWE-835,AutoGraph doesn't recognize tqdm(Dataset) as a tf.data.Dataset,Others,Inconsistent Business Logic,Hang,Hang,Modify Loops,Modify Business Logic,prevent Dataset.__iter__ being called inside tf.function if it is not in a loop,5,152,medium repair,Others,Tensorflow/python/autograph/g3doc,24/1/2020,https://github.com/Tensorflow/Tensorflow/commit/eba45c548371e29cd141c32d367b582b9ca656be,
106,Tensorflow,cpp,insufficient precision,Numeric Errors,CWE-1339,Others,Data Type Range Issue,handles the return value when an underflow or a overflow happens after std::exp(x),Unexpected Behavior,Unexpected Behavior,This approximation gives enough precision for float,Adding Overflow Checker,floating range checking,2,30,small repair,Platform,Tensorflow/lite/kernels,21/1/2020,https://github.com/Tensorflow/Tensorflow/commit/1514b7fdcd54744f1ae68e6d396e0b05028ee1a8,
107,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-121,lack of overflow checking,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,adding checker for multiply without overflow,Adding Overflow Checker,check both for product of shape dimensions (# of elements) and number of bytes (elements * sizeof(data_type)),2,95,medium repair,Platform,Tensorflow/lite/core,7/1/2020,https://github.com/Tensorflow/Tensorflow/commit/2522ce7dd5d28c9733824a66133fc918290e3ed0,
108,Tensorflow,cpp,Incorrect Type Conversion or Cast,Others,CWE-704,incorrect type conversion,Data Type Inconsistency,when attempting to convert string to float16,Segmentation Fault,Segmentation Fault,Type Conversion,Handle Data Type Inconsistency,,3,107,medium repair,Library,Tensorflow/python/lib/,20/12/2019,https://github.com/Tensorflow/Tensorflow/commit/5ac1b9e24ff6afc465756edf845d2e9660bd34bf,
109,Tensorflow,python/sh,Behavioral Change in New Version or Environmen,Others,CWE-439,API Version Issue,API Inconsistency,Fixes Segmentation Faults caused by scipy/scipy#11237 before 1.4.1,Segmentation Fault,Segmentation Fault,Update API Version,Handle API Issues,,7,18,small repair,Others,Tensorflow/tools/ci_build/,19/12/2019,https://github.com/Tensorflow/Tensorflow/commit/54daf3c5700897a6062313983933ca28e92c410d,
110,Tensorflow,cpp,Out of Bound Read,Memory Buffer Errors,CWE-125,Uninitialized Memory Access,Tensor or Array Property Issue,handling tensor dimension,Segmentation Fault,Segmentation Fault,checking tensor dimension,Adding Checker for Arrays or Tensors Property,checking tensor dimension,1,2,micro repair,Framework,Tensorflow/core/framework,03/12/2019,https://github.com/Tensorflow/Tensorflow/commit/0c3af9326f23cb4a254c41a80679ab39f87e82d0,
111,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,,Checking or Modifying Functions Return Value,upcasting to an integer type with more bits,1,7,micro repair,Platform,Tensorflow/compiler/tf2xla,28/11/2019,https://github.com/Tensorflow/Tensorflow/commit/75e5b5d70b6f33bd41fdf07b844c762b23f99d1b,
112,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Type Conversion,Handle Data Type Inconsistency,downcasting int 64 to lower bits,2,49,small repair,Kernel,Tensorflow/core/kernels,27/11/2019,https://github.com/Tensorflow/Tensorflow/commit/23fde233bf3210759b5a4453bc39101df9c86d0c,
113,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Crash,Crash,Others,Handle Data Type Inconsistency,upcasting to an integer type with more bits,2,28,small repair,Platform,Tensorflow/lite/kernels,25/11/2019,https://github.com/Tensorflow/Tensorflow/commit/79605069321520bd8af318eef92b71070dcc8961,
114,Tensorflow,cpp,stack overflow,Memory Buffer Errors,CWE-121,large amount of comments,Others,"In some files that have large amounts of comments, this can lead to a stack overflow",Crash,Crash,modify comments,Others,Others,2,195,medium repair,Library,third_party/mlir/lib/,12/11/2019,https://github.com/Tensorflow/Tensorflow/commit/e2f6723772345d6b83fac92cf5737f19a68dfca6,
115,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,generating masks for bitcasts to a smaller bit width,Crash,Crash,Type Conversion,Handle Data Type Inconsistency,converting int to int64,1,2,micro repair,Platform,Tensorflow/compiler/tf2xla,29/08/2019,https://github.com/Tensorflow/Tensorflow/commit/dbcb2a5470e40974924cebd0f74d7f117b21bf8e,
116,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,linalg.subview used to lower to a slice with a bounded range resulting in correct bounded accesses,Crash,Crash,,Modify Business Logic,moves the bounding to linalg.slice,2,54,small repair,Library,third_party/mlir/lib,22/8/2019,https://github.com/Tensorflow/Tensorflow/commit/37ccc893dbe6ae28747eb63c7d144475a7bdf130,
117,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,,Invalid Memory Access,Part of it was AllocateFast not checking if ptr_ is null before using it,Crash,Crash,Modify Data Type,Handle Data Type Inconsistency,I just cHanged allocator to use only signed types (std::size_t --> std::ptrdiff_t),5,191,medium repair,Platform,Tensorflow/lite/experimental/,21/8/2019,https://github.com/Tensorflow/Tensorflow/commit/0d6095963d907e0de1d635842d8ed80759a436ba,
118,Tensorflow,cpp,Others,Others,,Tensor or Array Property Issue,Tensor or Array Property Issue,Tensor or Array Property Issue,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,2,13,small repair,Kernel,Tensorflow/core/kernels,14/8/2019,https://github.com/Tensorflow/Tensorflow/commit/71fc0645a882d901e2c0e7307bea7b33ce89119c,
119,Tensorflow,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,"accessing deleted or empty variable, tensor, or vector",Tensor or Array Property Issue,,Segmentation Fault,Segmentation Fault,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,"To be consistent with the MatrixInverse op, we define the solution for an empty set of equation as the empty matrix.",2,3,micro repair,Kernel,Tensorflow/core/kernels/,7/8/2019,https://github.com/Tensorflow/Tensorflow/commit/97bf0b07b4bb232ba691165bafea93595824ef0c,
120,Tensorflow,cpp,Function Call with Incorrectly Specified Arguments,Others,CWE-628,Passing Malicious Parameters to API Calls,API Inconsistency,"During serialization, the operand number must be used to get the values assocaited with an operand. Using the argument number in Op specification was wrong since some of the elements in the arguments list might be attributes on the operation.",Segmentation Fault,Segmentation Fault,Passing Safe Parameter,Handle API Issues,identify potential violations,1,1,micro repair,Library,third_party/mlir/tools/,31/07/2019,https://github.com/Tensorflow/Tensorflow/commit/a84fc332467e888103b3a35ab6c8d44a423c4aed,
121,Tensorflow,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Others,Inconsistent Business Logic,,Segmentation Fault,Segmentation Fault,Others,Modify Business Logic,,1,3,micro repair,Kernel,Tensorflow/core/kernels,19/7/2019,https://github.com/Tensorflow/Tensorflow/commit/02874a2e4272733cd2148ab9498f3ee4a06dc2da,
122,Tensorflow,cpp,Deadlock,Deadlock,CWE-833,Improper Resource Locking,Concurrency Issue,"when we have multiple workers, device placer will not be able to place nodes if outside compilation has DT_RESOURCE inputs",Hang,Hang,Modify Resource Locking,Modifying or Adding Resource Locking,Lower outside compilation functional nodes ,4,167,medium repair,Platform,Tensorflow/compiler/tf2xla,19/7/2019,https://github.com/Tensorflow/Tensorflow/commit/2b8485c1b79d8cc4534096758ec28dab80d5d828,
123,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Tensor or Array Property Issue,"The decode_csv() function expects the record_defaults to be an array of tensors, everything else results into Segmentation Fault",Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,checks if the input is an array of tensors,2,34,small repair,Others, Tensorflow/python/eager,13/7/2019,https://github.com/Tensorflow/Tensorflow/commit/3ae3c3c9d43f870d6340cec529de03175e914595,
124,Tensorflow,cpp,heap buffer overflow,Memory Buffer Errors,CWE-122,limited numerical precision,Data Type Range Issue,using index instead of int64,Crash,Crash,Modify Data Type,Handle Data Type Inconsistency,,3,65,small repair,Kernel,Tensorflow/core/kernels,4/7/2019,https://github.com/Tensorflow/Tensorflow/commit/db4f9717c41bccc3ce10099ab61996b246099892,
125,Tensorflow,cpp,Double Free,Double Free,CWE-415,,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,reordering control operations,Modify Business Logic, This cHange adds an 'active_' field to avoid releasing handle from an already deleted FLR,3,67,small repair,Runtime,Tensorflow/core/common_runtime,4/7/2019,https://github.com/Tensorflow/Tensorflow/commit/3b239555fe63c2046e762cd0272c42a02b505afe,
126,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,Invalid Memory Access,Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,"This cHange adds checks in ConsumeBuf callbacks to ensure that the hooks are valid, and only invoke DoneWithHook with non-null hook pointers.",2,176,medium repair,Runtime,Tensorflow/core/common_runtime/,3/7/2019,https://github.com/Tensorflow/Tensorflow/commit/449e442c9dd15439d867950b2a17dded0f361052,
127,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,Others,Data Type Range Issue,batch_size * indices_size * slice_size is larger than int32,Crash,Crash,,Modify Business Logic,batch_size * indices_size * slice_size is larger than int32,1,8,micro repair,Kernel,Tensorflow/core/kernels,2/7/2019,https://github.com/Tensorflow/Tensorflow/commit/840f25bd4623e5a9aedcbe6163332f51ee303784,
128,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,ForwardAccumulator requires a PyVSpace to be registered but they are not checked,Segmentation Fault,Segmentation Fault,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,"Adding Checker for Empty Arrays, Tensors, or Indices for PyVSpace if it is registered",2,42,small repair,Others, Tensorflow/python/eager,18/6/2019,https://github.com/Tensorflow/Tensorflow/commit/e985e958b333a4b4bd9b3c9abadf340517b3b88d,
129,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,Function Return Value Issue,Function Return Value Issue,"But since base_int is the starting address of the memory pool and p_int could be anywhere, the offset of base_int and p_int could overflow when the size of the memory pool exceeds 512 GB. The overflow happens when we conduct large-image (10000x10000) DNN training that requires much amount of memory",Crash,Crash,Checking or Modifying Functions Return Value,Checking or Modifying Functions Return Value,convert int to size_t,1,4,micro repair,Runtime,Tensorflow/core/common_runtime/,04/04/2019,https://github.com/Tensorflow/Tensorflow/commit/3ce688f5a78fb7dff8df5cc284ca6c628eed136b,
130,Tensorflow,python,Memory Leak,Memory Leak,CWE-401,,Function Return Value Issue,a Memory Leak that occurred when repeatedly calling create_file_writer() for new graphs in either tf.contrib.summary or TF 2.0's tf.summary.,Resource Consumption,Resource Consumption,,Checking or Modifying Functions Return Value,"We address this by reverting the implementation to use graph collections, since while deprecated, the API this is needed for is only exposed in TF 1.x.",2,21,small repair,Computation Graph,Tensorflow/python/ops/,31/3/2019,https://github.com/Tensorflow/Tensorflow/commit/097fc1cdef5c56d4bb239a5a44bf950f0b1c4d37,
131,Tensorflow,cpp,Incorrect Type Conversion or Cast,Others,CWE-704,Function Return Value Issue,Function Return Value Issue,"In partcular, templated function FpAbsoluteValue is used to compute the abs of a value and previously, it returns a float.",Unexpected Behavior,Unexpected Behavior,,Checking or Modifying Functions Return Value,convert float to double,2,29,small repair,Platform,Tensorflow/compiler/xla,29/3/2019,https://github.com/Tensorflow/Tensorflow/commit/aa4765a1417950cf2c29afd0172aebdd31b0725f,
132,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,Uninitialized Memory Access,Invalid Memory Access,eigen_intra_op_thread_pool_device() should not be null,Segmentation Fault,Segmentation Fault,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,Add assertions that eigen_intra_op_thread_pool_device() is not null.,6,59,medium repair,Platform, Tensorflow/compiler/xla/,28/3/2019,https://github.com/Tensorflow/Tensorflow/commit/dd89d37a9eb0739dae3715baeaed9d7814bf459a,
133,Tensorflow,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Uninitialized Memory Access,Tensor or Array Property Issue,Tensor or Array Property Issue,Crash,Crash,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,1,15,micro repair,Platform,Tensorflow/compiler/xla/,20/12/2018,https://github.com/Tensorflow/Tensorflow/commit/286e5e5d59f9b1dd1565f464348e044b704d3ac9,
134,Tensorflow,cpp,insufficient precision,Numeric Errors,CWE-1339,Function Return Value Issue,Function Return Value Issue,Function Return Value Issue,Crash,Crash,Checking or Modifying Functions Return Value,Checking or Modifying Functions Return Value,"Do the final division of reduce_mean in accumulation type, not input type",4,26,small repair,Platform,Tensorflow/compiler/tf2xla/,28/11/2018,https://github.com/Tensorflow/Tensorflow/commit/3553486256ae68ac72ed1ed2688a055381d818a5,
135,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,incorrect variable sign usage,Data Type Inconsistency,using int64 instead of uint64,Crash,Crash,Modify Data Type,Handle Data Type Inconsistency,convert int to uint,2,19,small repair,Platform,Tensorflow/compiler/xla/,21/11/2018,https://github.com/Tensorflow/Tensorflow/commit/434dbe38970ffc90a5b546780be702e0b5de9a0c,
136,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,variables or tensors with large range,Data Type Range Issue,"For tensors with large amount of values (2^28 seems to be the threshold) a few of the reduce_* (tested max, sum, min) methods don't work correctly",Unexpected Behavior,Unexpected Behavior,Modify Business Logic,Modify Business Logic,,1,87,medium repair,Kernel, Tensorflow/core/kernels/,11/12/2018,https://github.com/Tensorflow/Tensorflow/commit/fc44600e5c3ccf1de1e3d4792a00d3578311d3f6,
137,Tensorflow,python,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,using int32 for for number of segments instead of using int64,Unexpected Behavior,Unexpected Behavior,Type Conversion,Handle Data Type Inconsistency,use int64 number of segments to guard against int32 overflow.,1,3,micro repair,Computation Graph,Tensorflow/python/ops,23/10/2018,https://github.com/Tensorflow/Tensorflow/commit/880390941ce6430996c8f842540f73b53f3d1d8e,
138,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,Tensor or Array Property Issue,Tensor or Array Property Issue,,Crash,Crash,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,,1,16,micro repair,Platform,Tensorflow/compiler/xla,22/10/2018,https://github.com/Tensorflow/Tensorflow/commit/f0d7172a30954b6696bdf2f40a5be11e7fdeb39c,
139,Tensorflow,cpp,Improper Input Validation,Improper Input Validation,CWE-20,Tensor or Array Property Issue,Tensor or Array Property Issue,,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,,2,18,small repair,Framework,Tensorflow/core/framework/,12/10/2018,https://github.com/Tensorflow/Tensorflow/commit/85f4f6b7ced7afab7e77e65c2b21448cfbf2d6f2,
140,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,Invalid Memory Access,Segmentation Fault,Segmentation Fault,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,2,8,small repair,Library,Tensorflow/python/lib/,11/10/2018,https://github.com/Tensorflow/Tensorflow/commit/55cf8c0db7bf6bf68380035032c24da2e5fa385b,
141,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,Tensor or Array Property Issue,Tensor or Array Property Issue,,Unexpected Behavior,Unexpected Behavior,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,,1,4,micro repair,Kernel,Tensorflow/core/kernels,13/9/2018,https://github.com/Tensorflow/Tensorflow/commit/8f9413bf41ff89672a3415eef606ecaca7c70a2f,
142,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,Invalid Memory Access,Segmentation Fault,Segmentation Fault,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,1,6,micro repair,Others,Tensorflow/python/eager,13/9/2018,https://github.com/Tensorflow/Tensorflow/commit/885cd2942ae7b6239146a3f51ec3d6948ac2b89e,
143,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,Invalid Math Operation,Invalid Math Operation,,Unexpected Behavior,Unexpected Behavior,Modify Mathematical Operation,Modify Mathematical Operation,,1,3,micro repair,Kernel,Tensorflow/core/kernels,13/9/2018,https://github.com/Tensorflow/Tensorflow/commit/63bac283d12899a2d769a768729942c4f64436ea,
144,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,lack of overflow checking,Data Type Range Issue,lack of checking for integer division overflow,Unexpected Behavior,Unexpected Behavior,Define integer division overflow,Checking or Modifying Functions Return Value,Define integer division overflow,4,120,medium repair,Platform,Tensorflow/compiler/xla/,22/8/2018,https://github.com/Tensorflow/Tensorflow/commit/4f7a169a7eb97ea4819217f14705d6c2bd125355,
145,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,lack of overflow checking,Data Type Range Issue,lack of checking for integer division overflow,Unexpected Behavior,Unexpected Behavior,Define integer division overflow,Checking or Modifying Functions Return Value,Define integer division overflow,2,255,large repair,Platform,Tensorflow/compiler/xla,22/8/2018,https://github.com/Tensorflow/Tensorflow/commit/b18cbef5772abd61d841b2b765f3a203f8616f2e,
146,Tensorflow,cpp/python,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,Invalid Memory Access,Segmentation Fault,Segmentation Fault,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,5,91,medium repair,Library,Tensorflow/core/lib/,06/08/2018,https://github.com/Tensorflow/Tensorflow/commit/1132333db732548e85c2c860239421b649dcc5d6,
147,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,Uninitialized Memory Access,Invalid Memory Access,Invalid Memory Access,Segmentation Fault,Segmentation Fault,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,2,56,medium repair,Others,Tensorflow/c/eager,2/8/2018,https://github.com/Tensorflow/Tensorflow/commit/daaaab25fb8aa981fdf76740763714c9ea3f2879,
148,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,Uninitialized Memory Access,Invalid Memory Access,Invalid Memory Access,Segmentation Fault,Segmentation Fault,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,1,11,micro repair,Platform,Tensorflow/compiler/xla,20/7/2018,https://github.com/Tensorflow/Tensorflow/commit/7e8a83543b7eb36647894453129f15eeec60b3ba,
149,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,Uninitialized Memory Access,Invalid Memory Access,Invalid Memory Access,Segmentation Fault,Segmentation Fault,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,1,6,micro repair,Computation Graph,Tensorflow/core/ops,10/7/2018,https://github.com/Tensorflow/Tensorflow/commit/a6df304e5ec4b0ad28884025558ecda414b9df07,
150,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,Tensor or Array Property Issue,Tensor or Array Property Issue,,Crash,Crash,modifying array indexing,Adding Checker for Arrays or Tensors Property,Currently it seems to be writing up to NDIMS + 1 index in an array of size NDIMS,1,2,micro repair,Kernel,Tensorflow/core/kernels/,21/6/2018,https://github.com/Tensorflow/Tensorflow/commit/e7674c09a151cac07bae43f6fe8551e8fec6dfe0,
151,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,Invalid Memory Access,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,2,29,small repair,Optimization,Tensorflow/core/grappler,15/6/2018,https://github.com/Tensorflow/Tensorflow/commit/d09b1ebe4188c1b8089806336895907439fe5ee2,
152,Tensorflow,Build files,integer overflow,Numeric Errors,CWE-190,Missing or Inconsistent For Loop,Inconsistent Business Logic,,Unexpected Behavior,Unexpected Behavior,Adding For Loop,Modify Business Logic,Updating Generate Random Tensor to generate tensors whose values are small and do not cause overflow for arithmetic operations.,3,6,small repair,Optimization,Tensorflow/core/grappler/,20/4/2018,https://github.com/Tensorflow/Tensorflow/commit/9f312f32091534bfc115212d2ec7c838180df663,
153,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,Missing Functions,Inconsistent Business Logic,,Unexpected Behavior,Unexpected Behavior,Adding Functionality,Modify Business Logic,performing addition more carefully,1,19,micro repair,Library,Tensorflow/core/lib/,19/4/2018,https://github.com/Tensorflow/Tensorflow/commit/6a7779f3384e48012d3e27ae0f48d410f5174d06,
154,Tensorflow,cpp,stack overflow,Memory Buffer Errors,CWE-121,Inconsistent Function Implementation,Inconsistent Business Logic,,Crash,Crash,Update Existing Function,Modify Business Logic,Implement DFS using a loop instead of recursion,1,26,micro repair,Optimization,Tensorflow/core/grappler,09/04/2018,https://github.com/Tensorflow/Tensorflow/commit/32e0db3e7a085ff2473a53b9401686544b4442aa,
155,Tensorflow,python,Infinite Loop,Infinite Loop,CWE-835,Function Return Value Issue,Function Return Value Issue,,Hang,Hang,Checking or Modifying Functions Return Value,Checking or Modifying Functions Return Value,Save the original from_proto method before calling it,1,5,micro repair,Others,Tensorflow/python/training,5/4/2018,https://github.com/Tensorflow/Tensorflow/commit/4ef9be236bdbf4cc50c71514503c0aa0fd41f72e,
156,Tensorflow,cpp,Infinite Loop,Infinite Loop,CWE-835,Inconsistent Constant Folding,Inconsistent Business Logic, materializing broadcast gradient nodes that are subsequently constant folded,Hang,Hang,Modify Constant Folding,Modify Business Logic,,2,101,medium repair,Optimization,Tensorflow/core/grappler/,29/03/2018,https://github.com/Tensorflow/Tensorflow/commit/3344714a2886287377c2255906d6004f213e3bc0,
157,Tensorflow,cpp,buffer overflow,Memory Buffer Errors,CWE-120,Tensor or Array Property Issue,Tensor or Array Property Issue,,Crash,Crash,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,checking Fetching of non-scalar resource tensors is not supported.,2,10,small repair,Library,Tensorflow/python/lib,25/3/2018,https://github.com/Tensorflow/Tensorflow/commit/13ef0af4867477cdda7e0b294e61560c2952df42,
158,Tensorflow,cpp,insufficient precision,Numeric Errors,CWE-1339,limited numerical precision,Data Type Range Issue,not using fp32 in denominator when fp16 is used for input/output,Unexpected Behavior,Unexpected Behavior,,Modify Business Logic,,4,205,large repair,Kernel,Tensorflow/core/kernels,21/3/2018,https://github.com/Tensorflow/Tensorflow/commit/942a32bc71291994c14625b6311268319dd27808,
159,Tensorflow,cpp,buffer overflow,Memory Buffer Errors,CWE-120,limited numerical precision,Data Type Range Issue,emit bfloat16 sum reductions from tf2xla,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,"emit a float32 computation, and wrap the reduce params and result in conversions to and from float32",17,484,large repair,Platform,Tensorflow/compiler/tf2xla,21/3/2018,https://github.com/Tensorflow/Tensorflow/commit/9cd65e9a9081640934b2b78cf84b6e51ddd69796,
160,Tensorflow,cpp/build files,integer overflow,Numeric Errors,CWE-190,Uninitialized Memory Access,Tensor or Array Property Issue,,Unexpected Behavior,Unexpected Behavior,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,making the checks in DecodeBmp more stringent,3,58,medium repair,Kernel, Tensorflow/core/kernels,15/2/2018,https://github.com/Tensorflow/Tensorflow/commit/49f73c55d56edffebde4bca4a407ad69c1cae433,
161,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,Invalid Memory Access,Segmentation Fault,Segmentation Fault,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,1,3,micro repair,Contribution, Tensorflow/contrib/lite/,01/02/2018,https://github.com/Tensorflow/Tensorflow/commit/c460a245a25467a66d7319544afb92407057b424,
162,Tensorflow,cpp,Infinite Loop,Infinite Loop,CWE-835,Inconsistent Logging,Inconsistent Business Logic,,Hang,Hang,Adding VLOG,Modify Business Logic,"Merge input values at phi nodes correctly: If a phi operand is the phi itself, and the Others operands are all the same, then the phi node is redundant.",3,201,large repair,Platform, Tensorflow/compiler/xla,10/01/2018,https://github.com/Tensorflow/Tensorflow/commit/4c24ab2d0651b048d81c4743b73ac92b5c39d8cc,
163,Tensorflow,cpp,stack overflow,Memory Buffer Errors,CWE-121,Inconsistent Function Implementation,Inconsistent Business Logic,,Crash,Crash,Update Existing Function,Modify Business Logic,Fixed the implementation of DataTypeString to avoid a stack overflow when,1,16,micro repair,Framework, Tensorflow/core/framework/,4/1/2018,https://github.com/Tensorflow/Tensorflow/commit/698bc996f7190f5cd836d48d29b8c1b3ddcd37c2,
164,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,convert int to int64,1,20,micro repair,Optimization, Tensorflow/core/grappler,21/11/2017,https://github.com/Tensorflow/Tensorflow/commit/7f88363810e77a39db919fb4000583ad0138e53c,
165,Tensorflow,cpp,Infinite Loop,Infinite Loop,CWE-835,Missing or Inconsistent For Loop,Inconsistent Business Logic,,Hang,Hang,Modify For Loop,Modify Business Logic,Limit the number of iterations to avoid creating Infinite Loops if a shape function isn't implemented correctly,2,27,small repair,Optimization, Tensorflow/core/grappler,21/11/2017,https://github.com/Tensorflow/Tensorflow/commit/ff47768027a66d550667015e1f238541169414c5,
166,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,Improper Index Calculation,Inconsistent Business Logic,,Unexpected Behavior,Unexpected Behavior,Modify Index Calculation,Modify Business Logic,Fixed work size computation in Split and SplitV ops,2,16,small repair,Kernel, Tensorflow/core/kernels,18/10/2017,https://github.com/Tensorflow/Tensorflow/commit/192f1c24ec6692342391c03bb620f5de1af9de3b,
167,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Tensor or Array Property Issue,,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,,1,2,micro repair,Library, Tensorflow/core/util,02/10/2017,https://github.com/Tensorflow/Tensorflow/commit/217e6a70b9a095974ed0e27b1848458edb232a3e,
168,Tensorflow,cpp,stack overflow,Memory Buffer Errors,CWE-121,small amounts of stack space for large and deep graphs,Limited Stack or Buffer Size,small amounts of stack space for large and deep graphs,Crash,Crash,Modify Business Logic,Modify Business Logic,,2,53,medium repair,Platform, Tensorflow/compiler/tf2xla,26/9/2017,https://github.com/Tensorflow/Tensorflow/commit/202d7e812ebcb2a88fc44cba145dbde560b31ffe,
169,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,incorrect variable sign usage,Data Type Inconsistency,"When a node name has a long numeric suffix, e.g., foo/y_0/gradient_debug_09684b60f2184c67b744721915034528"" (as has happened with tfdbg GradientsDebugger), the parsing algorithm in ParseTensorName() may experience signed int overflow",Crash,Crash,Modify Data Type,Handle Data Type Inconsistency,"Replacing the types with ""unsigned int"" resolves the issue",1,4,micro repair,Computation Graph, Tensorflow/core/graph,8/9/2017,https://github.com/Tensorflow/Tensorflow/commit/74137f994faad09593ae2daad6251a4ccf72f558,
170,Tensorflow,python,integer overflow,Numeric Errors,CWE-190,Inconsistent Core Algorithm,Inconsistent Business Logic,,Unexpected Behavior,Unexpected Behavior,Modify Core Algorithm,Modify Business Logic,,2,216,large repair,Contribution, Tensorflow/contrib/bayesflow,8/8/2017,https://github.com/Tensorflow/Tensorflow/commit/793fa4e91d3cae77565f753c2b8d769e1a3928f8,
171,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,incorrect variable sign usage,Data Type Inconsistency,using int64 instead of uint64,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,,4,13,small repair,Library, Tensorflow/core/lib/,3/8/2017,https://github.com/Tensorflow/Tensorflow/commit/d906c963269dd1522c7693c8f944e6a846b86221,
172,Tensorflow,cpp,stack overflow,Memory Buffer Errors,CWE-121,small amounts of stack space,Limited Stack or Buffer Size,,Crash,Crash,Modify Business Logic,Modify Business Logic,,5,204,large repair,Platform,Tensorflow/compiler/xla,14/6/2017,https://github.com/Tensorflow/Tensorflow/commit/a7c36173cabcc1289a836e8143accb5f0914b19a,
173,Tensorflow,cpp/python,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Uninitialized Memory Access,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,"Adding Checker for Empty Arrays, Tensors, or Indices",Resource Initialization,Add check when using initializing values to avoid seg fault,4,511,large repair,Contribution, Tensorflow/contrib/framework/kernels/,7/6/2017,https://github.com/Tensorflow/Tensorflow/commit/ebae3deba801b55debbf67205c43ee54f80a7494,
174,Tensorflow,cpp,stack overflow,Memory Buffer Errors,CWE-121,small amounts of stack space for large and deep graphs,Limited Stack or Buffer Size,Use an  recursive DFS instead of a iterative DFS,Crash,Crash,Modify Business Logic,Modify Business Logic,Use an iterative DFS instead of a recursive DFS,1,398,large repair,Platform, Tensorflow/compiler/xla,22/5/2017,https://github.com/Tensorflow/Tensorflow/commit/4e3544100876676f85ef1668fc2222a6d18a3a68,
175,Tensorflow,cpp,Others,Others,,Missing or Inconsistent For Loop,Inconsistent Business Logic,,Segmentation Fault,Segmentation Fault,Adding For Loop,Modify Business Logic,,2,38,small repair,Platform, Tensorflow/compiler/xla,10/4/2017,https://github.com/Tensorflow/Tensorflow/commit/a352cba4a60aa99af9c817a792aae3e03e1b74a6,
176,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,lack of overflow checking,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,,Adding Overflow Checker,"Check if we overflow uint64, using a cheap check if both inputs are smal",2,13,small repair,Library, Tensorflow/core/util/,31/3/2017,https://github.com/Tensorflow/Tensorflow/commit/47cd4cd100800482b57d1b7755dfdcbc04969ffe,
177,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,Tensor or Array Property Issue,Tensor or Array Property Issue, 2**40 size limit on TensorShape ,Crash,Crash,MultiplyWithoutOverflow,Adding Overflow Checker,Remove 2**40 size limit on TensorShape and harden to overflow,8,239,large repair,Framework, Tensorflow/core/framework/,31/3/2017,https://github.com/Tensorflow/Tensorflow/commit/e8ee5286a686c6fc3057ba7cf9ba9ef7003789a6,
178,Tensorflow,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,"accessing deleted or empty variable, tensor, or vector",Tensor or Array Property Issue,assigning a zero-sized Tensor to a string variable,Segmentation Fault,Segmentation Fault,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,,2,25,small repair,Kernel, Tensorflow/core/kernels/,13/2/2017,https://github.com/Tensorflow/Tensorflow/commit/32e4c38ffee4d14a8ee94d63f3c3bc5bbc3e7ee1,
179,Tensorflow,cpp,Infinite Loop,Infinite Loop,CWE-835,Others,Inconsistent Business Logic,,Hang,Hang,Others,Modify Business Logic,,4,45,small repair,Others, Tensorflow/tools/graph_transforms,10/2/2017,https://github.com/Tensorflow/Tensorflow/commit/033f87b7f4d54c9f981ef848f559d232dbcc8d34,
180,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,Uninitialized Memory Access,Invalid Memory Access,The issue is that the previous input_min() = input_min_ lines are dereferencing GPU memory pointers,Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,,5,54,medium repair,Kernel, Tensorflow/core/kernels/,10/10/2016,https://github.com/Tensorflow/Tensorflow/commit/13700159b96f832b9230e79524693862df793840,
181,Tensorflow,cpp/python,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Uninitialized Memory Access,Tensor or Array Property Issue,,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,,3,77,medium repair,Kernel,Tensorflow/core/kernels/,9/8/2016,https://github.com/Tensorflow/Tensorflow/commit/e3fdc3b7fd4784b88512517d3b3dacfbb9677e43,
182,Tensorflow,cpp,insufficient precision,Numeric Errors,CWE-1339,Others,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Type Conversion,Handle Data Type Inconsistency,,5,228,large repair,Contribution,Tensorflow/contrib/quantization/,8/7/2016,https://github.com/Tensorflow/Tensorflow/commit/f4264cb8e1ea70c612170ed72b9fe0382d1967a0,
183,Tensorflow,cpp,Concurrent Execution using Shared Resource with Improper Synchronization,Race Condition,CWE-362,Others,Concurrency Issue,the response buffer could be deallocated with an RPC in flight. This would happen if a step was cancelled before its master blocked on the RunGraph RPCs,Segmentation Fault,Segmentation Fault,Mitigate Race Conditions or Deadlocks,Modify Business Logic,,1,8,micro repair,Runtime,Tensorflow/core/distributed_runtime,7/6/2016,https://github.com/Tensorflow/Tensorflow/commit/74d1e78c47a5ac2609084ad654542a90e0813c54,
184,Tensorflow,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Uninitialized Memory Access,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,,3,176,medium repair,Framework,Tensorflow/core/framework/,25/4/2016,https://github.com/Tensorflow/Tensorflow/commit/b09764d0c95ec3c8f56bc930ab2cc25157630cfb,
185,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Segmentation Fault,Segmentation Fault,Modify Data Type,Handle Data Type Inconsistency,Modify Data Type,6,101,medium repair,Kernel, Tensorflow/core/kernels,18/4/2016,https://github.com/Tensorflow/Tensorflow/commit/2092fb45f773db7ff0cfc090cc245594999e4999,
186,Tensorflow,cpp/python,Out of Bound Read,Memory Buffer Errors,CWE-125,,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,,4,30,small repair,Runtime, Tensorflow/core/distributed_runtime,9/4/2016,https://github.com/Tensorflow/Tensorflow/commit/95ae233e25f8521b8b4cc3d02e424501f77b514b,
187,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,Modify Data Type,6,115,medium repair,Kernel, Tensorflow/core/kernels/,7/4/2016,https://github.com/Tensorflow/Tensorflow/commit/867227c1317d05ab1b6e5c2341212ed5741da049,
188,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Type Conversion,Handle Data Type Inconsistency,"In DecodePng operator's Convert8to16 function, force height*row_bytes computations to use 64 bits, to avoid overflow",1,8,micro repair,Library,Tensorflow/core/lib,22/3/2016,https://github.com/Tensorflow/Tensorflow/commit/6047c6977dbc30f018b8b3ea0486ca907901dabb,
189,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,Improper Index Calculation,Inconsistent Business Logic,lack of using static cast for Type Conversion,Unexpected Behavior,Unexpected Behavior,Type Conversion,Handle Data Type Inconsistency,using static cast for Type Conversion,2,25,small repair,Library,Tensorflow/core/util,18/3/2016,https://github.com/Tensorflow/Tensorflow/commit/f4686d27a705bd547b828693462714d31bfd21ce,
190,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,using int32 instead of int 64,Unexpected Behavior,Unexpected Behavior,Others,Handle Data Type Inconsistency,,1,4,micro repair,Kernel, Tensorflow/core/kernels/,12/2/2016,https://github.com/Tensorflow/Tensorflow/commit/8fce27bc797582c573c232b9b9328cef4c642048,
191,Tensorflow,cpp,out of bound write,Memory Buffer Errors,CWE-787,,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property, Check the result of serializing a Tensor and return an error if it could not be serialized (most likely because it could not fit into protobuf). This prevents Segmentation Faults when trying to load invalid protobufs,1,4,micro repair,Library, Tensorflow/core/util/,7/1/2016,https://github.com/Tensorflow/Tensorflow/commit/4be49cce22726281a90851d12c99bfdbbeb2739c,
192,Tensorflow,cpp,Deadlock,Deadlock,CWE-833,Inconsistent Function Implementation,Inconsistent Business Logic,"The current `ToSingleElementOp` kernel has a synchronous implementation, and yet it can block an inter-op threadpool thread (in `iterator->GetNext()`) while depending on anOthers (e.g. if the iterator calls a TensorFlow function to produce an element).",Hang,Hang,Update Existing Function,Modify Business Logic,This change fixes that deadlock by moving the blocking computation onto a background thread.,1,72,medium repair,Kernel,tensorflow/core/kernels,14/12/2017,https://github.com/tensorflow/tensorflow/commit/3d854a744d1236944eb0ecdc172b1825ace565e1,
193,Tensorflow,cpp/python,Concurrent Execution using Shared Resource with Improper Synchronization,Race Condition,CWE-362,Inconsistent Business Logic,Inconsistent Business Logic,,Resource Consumption,Resource Consumption,Modify Business Logic,Modify Business Logic,,7,133,medium repair,Optimization,tensorflow/core/grappler,11/12/2017,https://github.com/tensorflow/tensorflow/commit/f7837905c0a24b18841198863a64e8a878c53b44,
194,Tensorflow,cpp,Out of Bound Read,Memory Buffer Errors,,access the buffers out of bound,Inconsistent Business Logic,,Crash,Crash,Modify Business Logic,Modify Business Logic,Implement atomic operations on less than 32 bit data types with atomicCAS(int). This relies on an assumption that tensor buffers are 4 byte aligned and have a size of 4N bytes in order not to access the buffers out of bound.,4,164,medium repair,Platform,tensorflow/compiler/xla/,8/12/2017,https://github.com/tensorflow/tensorflow/commit/6605938c280590ee981470abe87386396cf0e438,
195,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,Inconsistent Business Logic,Inconsistent Business Logic,,Crash,Crash,Modify Business Logic,Modify Business Logic,,2,11,small repair,Optimization,tensorflow/core/grappler/,7/12/2017,https://github.com/tensorflow/tensorflow/commit/7ebe79f21d5f64f0b25c0b75d607f3cb00bb2c45,
196,Tensorflow,cpp,Deadlock,Deadlock,CWE-833,Improper Resource Locking,Concurrency Issue,,Hang,Hang,,Modifying or Adding Resource Locking,,6,79,medium repair,Runtime,tensorflow/stream_executor,6/12/2017,https://github.com/tensorflow/tensorflow/commit/64c4e8f6c1f2676fbd79b9a88a634424176d7101,
197,Tensorflow,cpp,Deadlock,Deadlock,CWE-833,Improper Resource Locking,Concurrency Issue,,Hang,Hang,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,1,22,micro repair,Kernel,tensorflow/core/kernels,6/12/2017,https://github.com/tensorflow/tensorflow/commit/c231d2115d5536873fa1f3d93ecaf3b1701c158f,
198,Tensorflow,python,Others,Others,,Inconsistent Business Logic,Inconsistent Business Logic,,Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,,2,37,small repair,Framework,tensorflow/python/framework,30/11/2017,https://github.com/tensorflow/tensorflow/commit/1c4810141e71289d71bfd94a74434bd09ee6b20f,
199,Tensorflow,python,division by zero,Numeric Errors,CWE-369,missing GPU configs,Others,missing GPU configs,Crash,Crash,adding missing GPU configs,Others,,1,5,micro repair,Optimization,tensorflow/python/grappler,27/11/2017,https://github.com/tensorflow/tensorflow/commit/75350d385533b5aae9c33fc52ca90d359db6cc9d,
200,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,"In ir_emitter, we'd dereference a null pointer if we had a conv with no spacial dims",Tensor or Array Property Issue,,Crash,Crash,,Adding Checker for Arrays or Tensors Property,"While we're here, we also add additional logging to a relevant CHECK in HloInstruction.",4,74,medium repair,Platform, tensorflow/compiler/xla/,20/11/2017,https://github.com/tensorflow/tensorflow/commit/4a423d13c6814ede1941e35c7cdcdc21ca13e8ef,
201,Tensorflow,cpp,Race Condition within a Thread,Race Condition,CWE-366,Improper Resource Releasing,Concurrency Issue,,Resource Consumption,Resource Consumption,,Modifying or Adding Resource Locking,Avoid the C++11 unique_lock mechanism that allowed the bug to happen,1,238,large repair,Kernel,tensorflow/core/kernels,15/11/2017,https://github.com/tensorflow/tensorflow/commit/d8af56e3b4cd0ac5096e32c3eee2d2cfb4d4137d,
202,Tensorflow,cpp,Memory Leak,Memory Leak,CWE-401,Improper Release of Memory,Memory Release Management Issue,,Resource Consumption,Resource Consumption,remove Memory release statement,Handle Memory Release Issue,,1,2,micro repair,Others,tensorflow/python/eager,6/11/2017,https://github.com/tensorflow/tensorflow/commit/c746ce85d64f9eb9a922f31a4bd590c9dc8d4ad5,
203,Tensorflow,cpp,Race Condition within a Thread,Race Condition,CWE-366,Improper Resource Locking,Concurrency Issue,,Resource Consumption,Resource Consumption,,Modifying or Adding Resource Locking,,2,7,small repair,Platform,tensorflow/compiler/xla,26/10/2017,https://github.com/tensorflow/tensorflow/commit/2f8d3387c3b27cd77509efb69732c336479e014c,
204,Tensorflow,python,Concurrent Execution using Shared Resource with Improper Synchronization,Race Condition,CWE-362,Others,Concurrency Issue,,Resource Consumption,Resource Consumption,Modify Business Logic,Modify Business Logic," Removes the use of tf.cond in the SweepHook used in the WALSMatrixFactorization estimator, to prevent a rare but possible race condition",3,265,large repair,Contribution, tensorflow/contrib/factorization,9/10/2017,https://github.com/tensorflow/tensorflow/commit/07d78ddeafe41bc0363ac92efd7ca8ea60478989,
205,Tensorflow,python,integer underflow,Numeric Errors,CWE-191,incorrect math op,Invalid Math Operation,,Unexpected Behavior,Unexpected Behavior,,Modify Mathematical Operation,,2,10,small repair,Computation Graph,tensorflow/python/ops/,6/10/2017,https://github.com/tensorflow/tensorflow/commit/b1c095a28a7aa9bbee4af4d9a7e9d0c60567765b,
206,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,,Crash,Crash,Adding checker for nullptr,Adding Checker for Null Pointer Dereference,,1,2,micro repair,Runtime, tensorflow/core/common_runtime,6/10/2017,https://github.com/tensorflow/tensorflow/commit/ce2f89c8bfdbef373c1b1ff9a1c6818f6bf462f8,
207,Tensorflow,cpp,Concurrent Execution using Shared Resource with Improper Synchronization,Race Condition,CWE-362,Others,Concurrency Issue,,Resource Consumption,Resource Consumption,,Others,,1,19,micro repair,Contribution,tensorflow/contrib/tensor_forest,6/10/2017,https://github.com/tensorflow/tensorflow/commit/9aad24f89ee9fbaa31f36087ec5fc527d7b728b6,
208,Tensorflow,cpp,Concurrent Execution using Shared Resource with Improper Synchronization,Race Condition,CWE-362,Others,Concurrency Issue,,Resource Consumption,Resource Consumption,,Others,,1,17,micro repair,Contribution,tensorflow/contrib/tensor_forest,4/10/2017,https://github.com/tensorflow/tensorflow/commit/727d6270f9d16b4f60ac35039abb161bd037812d,
209,Tensorflow,cpp,Deadlock,Deadlock,CWE-833,inconsistent parallelizing over both batch and inner matrix dimensions,Inconsistent Business Logic,,Hang,Hang,,Others,Disable parallelizing over both batch and inner matrix dimensions,1,32,micro repair,Kernel,tensorflow/core/kernels,3/10/2017,https://github.com/tensorflow/tensorflow/commit/14ea6d5a6a78664071eff0f00593e8eff3b18b1d,
210,Tensorflow,cpp,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,,1,10,micro repair,Optimization,tensorflow/core/grappler,22/9/2017,https://github.com/tensorflow/tensorflow/commit/3a38f48a32f1190520b3647d99752c1d805ffb42,
211,Tensorflow,cpp,Race Condition within a Thread,Race Condition,CWE-366,Improper Resource Locking,Concurrency Issue,,Resource Consumption,Resource Consumption,,Modifying or Adding Resource Locking,,5,261,large repair,Others,tensorflow/python/debug/lib,20/9/2017,https://github.com/tensorflow/tensorflow/commit/639661f1a7ddb8c82898d0b4247bd1892f03c7ae,
212,Tensorflow,cpp,Others,Others,,when trying to copy string tensor to GPU in EagerTensor constructor,Others,when trying to copy string tensor to GPU in EagerTensor constructor,Segmentation Fault,Segmentation Fault,,Improved Error Reporting,throw error instead of Segmentation Fault,3,29,small repair,Others,tensorflow/python/eager,12/9/2017,https://github.com/tensorflow/tensorflow/commit/00c865566f8e2bef09a2e738c6f72395aa68cfb0,
213,Tensorflow,cpp,Concurrent Execution using Shared Resource with Improper Synchronization,Race Condition,CWE-362,Improper Resource Locking,Concurrency Issue,,Resource Consumption,Resource Consumption,,Modifying or Adding Resource Locking,,3,62,medium repair,Contribution,tensorflow/contrib/tpu/python/tpu,18/8/2017,https://github.com/tensorflow/tensorflow/commit/eebcc861ac0e720bfccf728a98036cceaae60841,
214,Tensorflow,cpp,Concurrent Execution using Shared Resource with Improper Synchronization,Race Condition,CWE-362,Improper Resource Locking,Concurrency Issue,,Resource Consumption,Resource Consumption,,Modifying or Adding Resource Locking,,1,3,micro repair,Kernel,tensorflow/core/debug,17/8/2017,https://github.com/tensorflow/tensorflow/commit/c1f69be22e151e2d051f41fccf436767eee4a26a,
215,Tensorflow,cpp,Concurrent Execution using Shared Resource with Improper Synchronization,Race Condition,CWE-362,Improper Resource Locking,Concurrency Issue,,Resource Consumption,Resource Consumption,,Modifying or Adding Resource Locking,,1,1,micro repair,Kernel,tensorflow/core/kernels/,14/7/2017,https://github.com/tensorflow/tensorflow/commit/a55f2481ac4e657b73acd606dbc7f85545ef3b2f,
216,Tensorflow,cpp,Concurrent Execution using Shared Resource with Improper Synchronization,Race Condition,CWE-362,Others,Concurrency Issue,API Misuse,Resource Consumption,Resource Consumption,API Usage Update,Handle API Issues,,1,5,micro repair,Contribution,tensorflow/contrib/timeseries/python,7/7/2017,https://github.com/tensorflow/tensorflow/commit/3926a3aca125c42987adc602a5cb006d97b0261e,
217,Tensorflow,cpp,Concurrent Execution using Shared Resource with Improper Synchronization,Race Condition,CWE-362,Others,Concurrency Issue,,Resource Consumption,Resource Consumption,Others,Handle Data Type Inconsistency,,3,11,small repair,Kernel,tensorflow/core/debug,15/6/2017,https://github.com/tensorflow/tensorflow/commit/525b0f05839779e40d0ca9cc2967a3886b6a0f4d,
218,Tensorflow,cpp,Deadlock,Deadlock,CWE-833,Improper Resource Locking,Concurrency Issue,,Hang,Hang,,Modify Business Logic,,2,312,large repair,Kernel,tensorflow/core/kernels/,14/6/2017,https://github.com/tensorflow/tensorflow/commit/f5fcd1fdcf896f46aed03c7e61525b48b75d1acc,
219,Tensorflow,cpp,Race Condition within a Thread,Race Condition,CWE-366,Improper Resource Locking,Concurrency Issue,,Resource Consumption,Resource Consumption,,Modifying or Adding Resource Locking,,2,5,small repair,Platform, tensorflow/compiler/xla,31/5/2017,https://github.com/tensorflow/tensorflow/commit/414470329b203158a7ac670e99d73e7d04dbd724,
220,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,,Crash,Crash,Adding checker for nullptr,Adding Checker for Null Pointer Dereference,,8,52,medium repair,Platform,tensorflow/compiler/jit,26/5/2017,https://github.com/tensorflow/tensorflow/commit/01967e30a4fa3003e917973dbfa04016c7f0b69a,
221,Tensorflow,cpp,Concurrent Execution using Shared Resource with Improper Synchronization,Race Condition,CWE-362,Others,Concurrency Issue,unsafe buffer forwarding in maxpooling second order gradients,Resource Consumption,Resource Consumption,,Modify Business Logic,,3,18,small repair,Kernel,tensorflow/core/kernels/,7/4/2017,https://github.com/tensorflow/tensorflow/commit/ef2f8891ad409e41f4f9b8e9cfd86b519adb6da6,
222,Tensorflow,python,division by zero,Numeric Errors,CWE-369,lack of checking batch size,Others,,Crash,Crash,adding checker for batch size,Others,,2,19,small repair,Contribution,tensorflow/contrib/learn/python,7/4/2017,https://github.com/tensorflow/tensorflow/commit/841d3dbf2be11fc34f1be3bbabe8443b98e60528,
223,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Type Conversion,Handle Data Type Inconsistency,,1,2,micro repair,Platform,tensorflow/compiler/xla,20/3/2017,https://github.com/tensorflow/tensorflow/commit/36a706d97af7ad6317395e2a3cba5ab5f1cd49a7,
224,Tensorflow,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,,Crash,Crash,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,1,2,micro repair,Library,tensorflow/core/util/tensor_bundle,17/3/2017,https://github.com/tensorflow/tensorflow/commit/ca170f34d9174d6981850855190a398393aa921e,
225,Tensorflow,cpp,Concurrent Execution using Shared Resource with Improper Synchronization,Race Condition,CWE-362,Improper Resource Releasing,Concurrency Issue,,Resource Consumption,Resource Consumption,,Modify Business Logic,,2,18,small repair,Optimization,tensorflow/core/grappler,16/3/2017,https://github.com/tensorflow/tensorflow/commit/73394f4c06c19265e44a65728c6cf25b0fab25f9,
226,Tensorflow,cpp,Concurrent Execution using Shared Resource with Improper Synchronization,Race Condition,CWE-362,Others,Concurrency Issue,,Resource Consumption,Resource Consumption,,Improved Error Reporting,,1,7,micro repair,Contribution,tensorflow/contrib/learn/python/learn/utils,1/3/2017,https://github.com/tensorflow/tensorflow/commit/9560e4163c256fc828c2047c2435ae0ef32f44f9,
227,Tensorflow,cpp,Memory Leak,Memory Leak,CWE-401,,Inconsistent Business Logic,,Resource Consumption,Resource Consumption,,Improved Error Reporting,,1,9,micro repair,Others,tensorflow/java/src/main,27/2/2017,https://github.com/tensorflow/tensorflow/commit/1092bfd98c1533a8f04cdc4178d1dea15137599e,
228,Tensorflow,python,Deadlock,Deadlock,CWE-833,Others,Concurrency Issue,"Deadlocks would happen since initialization would wait for QueueRunner to generate data, but QueueRunners were not started till variable initialization was complete",Hang,Hang,,Modify Business Logic,,4,334,large repair,Contribution,tensorflow/contrib/factorization/,27/2/2017,https://github.com/tensorflow/tensorflow/commit/57151fe77addf768e0cf6555f0570c52a6356e89,
229,Tensorflow,cpp,Race Condition within a Thread,Race Condition,CWE-366,Improper Resource Locking,Concurrency Issue,,Resource Consumption,Resource Consumption,Modify Data Type,Handle Data Type Inconsistency,,1,3,micro repair,Platform,tensorflow/compiler/xla/,31/1/2017,https://github.com/tensorflow/tensorflow/commit/11951fbad22f3ccfa33d165a65d1dd2fd1b238ba,
230,Tensorflow,cpp,Deadlock,Deadlock,CWE-833,Improper Resource Releasing,Concurrency Issue,,Hang,Hang,,Modify Business Logic,Always run the cancellation callbacks in the event of any execution error,2,30,small repair,Kernel,tensorflow/core/common_runtime,31/1/2017,https://github.com/tensorflow/tensorflow/commit/26460c8cef9028ad592f350388782c6f58679ee1,
231,Tensorflow,cpp,Deadlock,Deadlock,CWE-833,Others,Concurrency Issue,adding asynch OP require,Hang,Hang,adding OP_REQUIRES_ASYNC,Others,Execute synchronously if not swapped,1,2,micro repair,Kernel,tensorflow/core/kernels/,21/12/2016,https://github.com/tensorflow/tensorflow/commit/c84a2100085cc32b280d54f3d1bb7e3c9e29bacd,
232,Tensorflow,cpp,Use After Free,Use After Free,CWE-416,Improper Resource Releasing,Concurrency Issue,A concurrent run call could continue to use a MasterSession that had deleted itself (in `MasterSession::Close()`),Others,Bypass Protection Mechanism,Handle concurrent access,Modify Business Logic,,3,71,medium repair,Runtime,tensorflow/core/distributed_runtime,15/12/2016,https://github.com/tensorflow/tensorflow/commit/abd3190d329385776e92baaaaf605d3371010486,
233,Tensorflow,cpp,NULl Pointer Dereference,NULl Pointer Dereference,,Tensor or Array Property Issue,Tensor or Array Property Issue,Tensor or Array Property Issue,Crash,Crash,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,2,104,medium repair,Runtime,tensorflow/core/common_runtime,1/12/2016,https://github.com/tensorflow/tensorflow/commit/a1f2e1ebe0b371714e164addd79e651b1786c5cd,
234,Tensorflow,cpp/python,Race Condition within a Thread,Race Condition,CWE-366,Improper Resource Locking,Concurrency Issue,,Resource Consumption,Resource Consumption,,Modifying or Adding Resource Locking,,6,37,small repair,Runtime,tensorflow/core/common_runtime,16/11/2016,https://github.com/tensorflow/tensorflow/commit/f137144bd761bb33d542db4a26055270bc6ea577,
235,Tensorflow,python,Race Condition within a Thread,Race Condition,CWE-366,Improper Resource Locking,Concurrency Issue,,Resource Consumption,Resource Consumption,,Modifying or Adding Resource Locking,,1,53,micro repair,Computation Graph, tensorflow/python/ops,12/11/2016,https://github.com/tensorflow/tensorflow/commit/e3209bd34e12238f6993f104ef55d2aef618fe1a,
236,Tensorflow,cpp/python,Race Condition within a Thread,Race Condition,CWE-366,Improper Resource Locking,Concurrency Issue,,Resource Consumption,Resource Consumption,,Modify Business Logic,,12,1063,large repair,Others,*,9/11/2016,https://github.com/tensorflow/tensorflow/commit/fd05b5ebc56316eb6ac9fcb74234979fee2fc5f9,
237,Tensorflow,cpp,Out of Bound Read,Memory Buffer Errors,CWE-125,Inconsistent Business Logic,Inconsistent Business Logic,,Crash,Crash,Modify Business Logic,Modify Business Logic,,1,2,micro repair,Kernel,tensorflow/core/lib/strings,21/10/2016,https://github.com/tensorflow/tensorflow/commit/7231d01fcb2cd9ef9ffbfea03b724892c8a4026e,
238,Tensorflow,cpp,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,,4,35,small repair,Kernel, tensorflow/core/lib/io/,13/10/2016,https://github.com/tensorflow/tensorflow/commit/0f605abad3b30594416dc627860102e3382d6dea,
239,Tensorflow,cpp,Deadlock,Deadlock,CWE-833,Improper Resource Locking,Concurrency Issue,,Hang,Hang,,Modifying or Adding Resource Locking,,1,2,micro repair,Contribution, tensorflow/contrib/android/jni/,28/9/2016,https://github.com/tensorflow/tensorflow/commit/b3eb232e533c77ce537eab29e7f7732f1139ce9d,
240,Tensorflow,cpp,Out of Bound Read,Memory Buffer Errors,CWE-125,Function Return Value Issue,Function Return Value Issue,,Crash,Crash,adding checker for return value,Checking or Modifying Functions Return Value,,3,36,small repair,Platform,tensorflow/core/platform,16/9/2016,https://github.com/tensorflow/tensorflow/commit/6c6f5f144c8a780edbc9cc44d957b3cda363ee86,
241,Tensorflow,cpp,Concurrent Execution using Shared Resource with Improper Synchronization,Race Condition,CWE-362,Improper Resource Locking,Concurrency Issue,,Resource Consumption,Resource Consumption,,Modifying or Adding Resource Locking,,1,2,micro repair,Framework,tensorflow/core/framework,10/8/2016,https://github.com/tensorflow/tensorflow/commit/8d5e12d957b63305fa6bd72e0bc3235821887c6a,
242,Tensorflow,python,Race Condition within a Thread,Race Condition,CWE-366,Improper Resource Locking,Concurrency Issue,,Resource Consumption,Resource Consumption,Copy the set into a list to avoid race conditions where a new thread,Modify Business Logic,,2,25,small repair,Others,tensorflow/python/training,10/8/2016,https://github.com/tensorflow/tensorflow/commit/bdda9fab81e63a73716bdc7f490d54f31600bd28,
243,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-1339,lack of overflow checking,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,,Adding Overflow Checker,,2,7,small repair,Library,tensorflow/core/lib/strings,18/7/2016,https://github.com/tensorflow/tensorflow/commit/e6e06b2fc89d41556d159d1181a558f8f5352b87,
244,Tensorflow,python,Race Condition within a Thread,Race Condition,CWE-366,Improper Resource Locking,Concurrency Issue,,Resource Consumption,Resource Consumption,,Modifying or Adding Resource Locking,,3,68,medium repair,Others,tensorflow/python/client,20/6/2016,https://github.com/tensorflow/tensorflow/commit/91d65f6e5971302081a9348c4188a5031c30b021,
245,Tensorflow,cpp,Others,Others,,Others,Tensor or Array Property Issue,,Segmentation Fault,Segmentation Fault,,Adding Checker for Arrays or Tensors Property,,4,212,large repair,Library, tensorflow/core/util,15/6/2016,https://github.com/tensorflow/tensorflow/commit/cc40cd3b0a8b83f5ee071b7ee32c17b56815a89c,
246,Tensorflow,cpp,Race Condition within a Thread,Race Condition,CWE-366,Improper Resource Locking,Concurrency Issue,,Resource Consumption,Resource Consumption,,Modifying or Adding Resource Locking,,1,4,micro repair,Runtime,tensorflow/core/common_runtime/,2/6/2016,https://github.com/tensorflow/tensorflow/commit/95386342480482271b7515e0e89aac0fcce167e1,
247,Tensorflow,cpp,Race Condition within a Thread,Race Condition,CWE-366,Improper Resource Locking,Concurrency Issue,,Resource Consumption,Resource Consumption,,Modifying or Adding Resource Locking,,2,40,small repair,Runtime,tensorflow/core/distributed_runtime,24/5/2016,https://github.com/tensorflow/tensorflow/commit/7ea0c996910a24d6bdd3e080a151bdbc86685780,
248,Tensorflow,cpp,Race Condition within a Thread,Race Condition,CWE-366,Improper Resource Locking,Concurrency Issue,,Resource Consumption,Resource Consumption,,Modifying or Adding Resource Locking,,1,8,micro repair,Runtime,tensorflow/core/common_runtime,25/3/2016,https://github.com/tensorflow/tensorflow/commit/0a8ac4d0d977eb804099a65271572a8497af304e,
249,Tensorflow,cpp,integer overflow,Numeric Errors,CWE-129,Others,Data Type Range Issue,Inconsistent Business Logic,Unexpected Behavior,Unexpected Behavior,Type Conversion,Handle Data Type Inconsistency,,1,27,micro repair,Library,tensorflow/core/lib,22/3/2016,https://github.com/tensorflow/tensorflow/commit/7e572539f7b00d35dacfd5a11807fd302238f6a5,
250,Tensorflow,cpp,Out of Bound Read,Memory Buffer Errors,CWE-125,Tensor or Array Property Issue,Tensor or Array Property Issue,,Crash,Crash,,Adding Checker for Arrays or Tensors Property,,6,136,medium repair,Kernel,tensorflow/core/kernels/,25/2/2016,https://github.com/tensorflow/tensorflow/commit/73d557cc88ee86834917088416e5ce8783d11798,
251,PyTorch,cpp/python/build files,Infinite Loop,Infinite Loop,CWE-835,PyTorch build issue,Others,We are trying to build libtorch statically (BUILD_SHARED_LIBS=OFF) then link it into a DLL. Our setup hits the Infinite Loop mentioned [here](https://github.com/PyTorch/PyTorch/blob/54c05fa34e1fbbb5096746a8ae92e27a08116de4/torch/csrc/autograd/engine.cpp#L228) because we build with `BUILD_SHARED_LIBS=OFF` but still link it all into a DLL at the end of the day.,Hang,Hang,`CAFFE2_USE_MSVC_STATIC_RUNTIME` defaults to ON when `BUILD_SHARED_LIBS=OFF`,Others,cHanging the condition to guard on which windows runtime the build links against using the `CAFFE2_USE_MSVC_STATIC_RUNTIME` flag,5,6,small repair,Integration,torch/csrc/autograd/,1/10/2020,https://github.com/PyTorch/PyTorch/commit/de3a48013a35bf6ebfba7fb4c5408339e57010cb,
252,PyTorch,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue, Currently GetSingleArgument is overflowing since it's expecting an int instead of an int64 when using a 1cycle (hill policy) annealing schedule,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,,2,16,small repair,Kernel,caffe2/sgd/l,26/9/2020,https://github.com/PyTorch/PyTorch/commit/0fa551f0ab9ecd99456f2b718c3735a84f10f75a,
253,PyTorch,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Tensor or Array Property Issue,Tensor or Array Property Issue,Tensor or Array Property Issue,Segmentation Fault,Segmentation Fault,checking tensor dimension,Adding Checker for Arrays or Tensors Property,checking tensor dimension,2,7,small repair,Kernel,aten/src/ATen,11/9/2020,https://github.com/PyTorch/PyTorch/commit/b6b1c01adfdadf93a4a1d30c3661ff177412a876,
254,PyTorch,cpp,integer overflow,Numeric Errors,CWE-190,Invalid Math Operation,Invalid Math Operation,,Unexpected Behavior,Unexpected Behavior,adding checker to prevent integer overflow,Adding Overflow Checker,round up division for positive number that cannot cause integer overflow,1,13,micro repair,Kernel,aten/src/ATen/,9/9/2020,https://github.com/PyTorch/PyTorch/commit/c010ef7f0c6d837809a7e973048afac76373e3de,
255,PyTorch,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Tensor or Array Property Issue,Tensor or Array Property Issue,"Previously, `at::native::embedding` implicitly assumed that the `weight` argument would be 1-D or greater. Given a 0-D tensor, it would Segmentation Fault",Segmentation Fault,Segmentation Fault,adding checker for tensor dimension,Adding Checker for Arrays or Tensors Property,cHange makes it throw a RuntimeError instead,3,13,small repair,Kernel,aten/src/ATen,11/8/2020,https://github.com/PyTorch/PyTorch/commit/42b4a7132e7c6f1df963b473d1583e4791fb1808,
256,PyTorch,python/cpp,insufficient precision,Numeric Errors,CWE-1339,limited numerical precision,Data Type Range Issue,"The existing implementation is using float type for counter value. But due to the precision limit of a floating number [1], we observed that the counter value can't increment beyond 16777216.0 (i.e., the max value is 16777216.0) in our earlier experiments. We decide to enforce double type to avoid this issue.",Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,convert float32 to float64,5,15,small repair,Others, caffe2/python/,6/8/2020,https://github.com/PyTorch/PyTorch/commit/92b7347fd72428e480a1b5c1c2b2648fdaf0aeec,
257,PyTorch,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Uninitialized Memory Access,Invalid Memory Access,Segmentation Fault happens when one tries to deallocate uninitialized generator,Crash,Crash,modifying business logic,Modify Business Logic,moving implicit cast in the struct definition to reinterpret_cast,2,16,small repair,Integration,torch/csrc,4/8/2020,https://github.com/PyTorch/PyTorch/commit/d21e345ef0f306ffe15bcd733466b323b538b9b3,
258,PyTorch,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Uninitialized Memory Access,Invalid Memory Access,Segmentation Fault happens when one tries to deallocate uninitialized generator,Crash,Crash,modifying business logic,Modify Business Logic,moving implicit cast in the struct definition to reinterpret_cast,2,9,small repair,Integration,torch/csrc/,4/8/2020,https://github.com/PyTorch/PyTorch/commit/0cb86afd727398385b9b766987947cfa47359069,
259,PyTorch,cpp/python,integer overflow,Numeric Errors,CWE-190,Inconsistent Business Logic,Inconsistent Business Logic,"for bool tensors, sum op can cause int overflow due to using uint8",Unexpected Behavior,Unexpected Behavior,modifying business logic,Modify Business Logic,"During reduction (allreduce for example), if the operation is SUM, we instead override to to a MAX",2,153,medium repair,Library, torch/lib/c10d,25/7/2020,https://github.com/PyTorch/PyTorch/commit/366c014a7799f0b7bbc258fd6c271dadb99d1de0,
260,PyTorch,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Uninitialized Memory Access,Invalid Memory Access,deviceGuard constructor in mul_kernel_cuda Segmentation Faults,Crash,Crash,modifying business logic,Modify Business Logic,so construct deviceGuard conditionally only when first argument is scalar,1,3,micro repair,Kernel,aten/src/ATen,19/7/2020,https://github.com/PyTorch/PyTorch/commit/a69a2628109a55f7f965bb79eca8967fce685a6a,
261,PyTorch,python,insufficient precision,Numeric Errors,CWE-1339,lack of checking grad dtype,Inconsistent Business Logic,,Unexpected Behavior,Unexpected Behavior,lack of adding checker for floating point dtype,Modify Business Logic,adding checker for whether grad params are floating point dtype,2,81,medium repair,Others,torch/cuda,24/6/2020,https://github.com/PyTorch/PyTorch/commit/b4ccdef09040397443d4d82feb82dec502c66e76,
262,PyTorch,cpp,Out of Bound Read,Memory Buffer Errors,CWE-125,Tensor or Array Property Issue,Tensor or Array Property Issue,,Segmentation Fault,Segmentation Fault,adding checker for tensor type,Adding Checker for Arrays or Tensors Property, add TypeError to c10 and fix Segmentation Fault in error checking in Tensor constructor,6,39,small repair,Integration,torch/csrc,22/6/2020,https://github.com/PyTorch/PyTorch/commit/02ae9a158334233064a795ca955ad465b3c374d7,
263,PyTorch,cpp/python,Out of Bound Read,Memory Buffer Errors,CWE-125,Function Return Value Issue,Function Return Value Issue,,Segmentation Fault,Segmentation Fault,adding checker for return value,Checking or Modifying Functions Return Value,checking the return value of PyUnicode_AsASCIIString,21,476,large repair,Kernel,aten/src/ATen,19/6/2020,https://github.com/PyTorch/PyTorch/commit/86b1afa039f3fba83f082382b7c62b896fb98e09,
264,PyTorch,cpp/python,Out of Bound Read,Memory Buffer Errors,CWE-125,Function Return Value Issue,Function Return Value Issue,,Segmentation Fault,Segmentation Fault,adding checker for return value,Checking or Modifying Functions Return Value,checking the return value of PyUnicode_AsASCIIString,17,400,large repair,Kernel,aten/src/ATen,18/6/2020,https://github.com/PyTorch/PyTorch/commit/55cdd31bd049ea5313be18239ac1b4ae53f6c0f9,
265,PyTorch,cpp/python,insufficient precision,Numeric Errors,CWE-1339,Tensor or Array Property Issue,Tensor or Array Property Issue,,Crash,Crash,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,,5,110,medium repair,Kernel,aten/src,12/6/2020,https://github.com/PyTorch/PyTorch/commit/727e77a809c8eaf358834075131524fc82d3e59f,
266,PyTorch,cpp,integer overflow,Numeric Errors,CWE-190,Python int too large to convert to C long,Tensor or Array Property Issue,Python int too large to convert to C long,Unexpected Behavior,Unexpected Behavior,Modify Business Logic,Modify Business Logic,relax the overflow and precision lost checks when unpacking doubles,2,22,small repair,Integration,torch/csrc/utils,4/6/2020,https://github.com/PyTorch/PyTorch/commit/fe684679b06f7f2fe7a7e136ea5605c04254b652,
267,PyTorch,cpp/python,integer overflow,Numeric Errors,CWE-190,Using Improper Data Type,Data Type Inconsistency, This version using mixed 32-bit and 64-bit indexing calculation lifts the maximum indexing possible without compromising the performance of ConvTranspose3d,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,Modifying Data Type Sign,3,204,large repair,Kernel,aten/src,3/6/2020,https://github.com/PyTorch/PyTorch/commit/7417b4c66f5b0901f206bf48b64de07384770724,
268,PyTorch,cpp,division by zero,Numeric Errors,CWE-369,lacking checking division by zero,Others,,Crash,Crash,adding checker for division by zero,Others,,2,8,small repair,Kernel,aten/src/ATen,1/6/2020,https://github.com/PyTorch/PyTorch/commit/7773a45c0d2cba1cd53d7f50b00baa7ae95ec6e4,
269,PyTorch,python,integer overflow,Numeric Errors,CWE-129,incorrect variable sign usage,Data Type Inconsistency,,Crash,Crash,Modify Data Type,Handle Data Type Inconsistency,integer sign conversion,3,197,medium repair,Kernel,aten/src/ATen,28/5/2020,https://github.com/PyTorch/PyTorch/commit/5267b17a96313adab6d2d4542f8030111dc7c2ba,
270,PyTorch,python/cuh,integer overflow,Numeric Errors,CWE-129,incorrect variable sign usage,Data Type Inconsistency,,Crash,Crash,Modify Data Type,Handle Data Type Inconsistency,,3,197,medium repair,Kernel,aten/src/ATen,28/5/2020,https://github.com/PyTorch/PyTorch/commit/5702a28b2612a104204dd31e800faaaa09bdd458,
271,PyTorch,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,Null Pointer Dereference,Function Return Value Issue,Some CPU kernels have void return types and the currently implementation Segmentation Faults on these cases,Segmentation Fault,Segmentation Fault,adding checker for return type,Checking or Modifying Functions Return Value,,1,14,micro repair,Kernel,aten/src/ATen,27/5/2020,https://github.com/PyTorch/PyTorch/commit/d627f2b174136b720dcc99380e2b98f535d1f169,
272,PyTorch,cpp,Out of Bound Read,Memory Buffer Errors,CWE-125,out of bound pointer access,Invalid Memory Access,"The current problem is that, `top_diff` and `top_mask` pointers are shifted ""accumulatively"" with for-n and for-c loops",Crash,Crash,defining new pointer,Handle Data Type Inconsistency,The simple fix would be using new pointer variables for the n & c offset instead of directly modifying `top_diff` or `top_mask`.,2,47,small repair,Kernel,aten/src/ATen,26/5/2020,https://github.com/PyTorch/PyTorch/commit/e4a3c584d51662d4c14060fc8517464fe3c12142,
273,PyTorch,cpp,Infinite Loop,Infinite Loop,CWE-835,Inconsistent Business Logic,Inconsistent Business Logic,the updateInternalState() function of minimizer will just enter Infinite Loop,Hang,Hang,modifying business logic,Modify Business Logic,"With `--merge_fp32_inputs_into_fp16` we added some ops to the net with out net_pos, this makes the cardinality of blacklist pos smaller than number of op in the net",2,24,small repair,Others,caffe2/opt,18/5/2020,https://github.com/PyTorch/PyTorch/commit/8338426ed852827606f64da1774ec07ced881e4a,
274,PyTorch,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Uninitialized Memory Access,Invalid Memory Access,"In some cases, when using memory that was allocated in anOthers process before doing any memory-related operation in PyTorch, there are errors because the GPU CUDA context is not completely initialized.",Segmentation Fault,Segmentation Fault,Initialize the device context,Resource Initialization,"Initialize the device context in `fromDLPack` or `from_blob`, probably by creating some dummy array with one element. But this feels like a hack",2,10,small repair,Kernel,aten/src/ATen,11/5/2020,https://github.com/PyTorch/PyTorch/commit/f41833957d28e91cf19685a2f13493e487c5bec9,
275,PyTorch,python,Null Pointer Dereference,Null Pointer Dereference,CWE-476,Type Conversion,Invalid Memory Access,"This commit detects and prohibits the case in which `typing.List` is used as an annotation without a type argument (i.e. `typing.List[T]`). At present, `typing.List` is always assumed to have one argument, and when it is used without one, `typing.List.__args__[0]` is nonempty and set to some `typing.TypeVar` instance, which has no JIT type equivalent. Consequently, trying to convert `typing.List` to a JIT type results in a `c10::ListType` with `nullptr` for its element type, which can cause a segmentation fault.",Segmentation Fault,Segmentation Fault,modify return type,Checking or Modifying Functions Return Value,This is fixed by returning a `ListType` from `jit.annotations.try_ann_to_type` only if the element type is converted successfully to a JIT type and returning `None` Otherswise,2,17,small repair,Others,torch/jit,11/5/2020,https://github.com/PyTorch/PyTorch/commit/1456515f1526560822ac5b2376af5d74e96a24fc,
276,PyTorch,cpp,insufficient precision,Numeric Errors,CWE-1339,Invalid Math Operation,Invalid Math Operation,is not accurate (from c function fmodf),Unexpected Behavior,Unexpected Behavior,Modify Mathematical Operation,Modify Mathematical Operation,You can temporarily use torch.fmod as a substitute for torch.remainder,3,29,small repair,Kernel,aten/src/ATen,8/5/2020,https://github.com/PyTorch/PyTorch/commit/63b1ae69831cd21bc4d6059a5854bc1155a152c9,
277,PyTorch,cpp/python,Out of Bound Read,Memory Buffer Errors,CWE-125,lacking checking division by zero,Tensor or Array Property Issue,"The first gather is legal, the second is not. (`ind` and `output` need to be transposed) Previously this was caught when the kernel tried to restride inputs for TensorIterator, but we can no longer rely on those checks and must test explicitly. If `m` is small the second gather returns gibberish; if it is large enough to push the read out of memory block the program Segmentation Faults.",Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,,2,29,small repair,Kernel,aten/src/ATen,23/4/2020,https://github.com/PyTorch/PyTorch/commit/7aec364bdf9ed7297b77e8445a6a6d4116265dde,
278,PyTorch,cpp,Out of Bound Read,Memory Buffer Errors,CWE-125,access invalid memory,Invalid Memory Access,"QNNPACK AND XNNPACK may out-of-bound access the input and / or output tensors. This is by-design, and chosen to make the implementation of micro-kernels both simpler and faster as a result of not having to individually handle the corner cases where the number of processed elements is not a multiple of SIMD register width.  This behavior will trigger ASAN though, and may result in a Segmentation Fault if the accessed memory location just so happens to fall on a page the current process has no read access to.",Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,,5,180,medium repair,Kernel,aten/src/ATen,23/4/2020,https://github.com/PyTorch/PyTorch/commit/006f1a32f85d2225558b1f8ce1b46bd51073f355,
279,PyTorch,cpp,Infinite Loop,Infinite Loop,CWE-835,Inconsistent Business Logic,Inconsistent Business Logic,"bool flag that always set to true, which causes Infinite Loop",Hang,Hang,Modify Business Logic,Modify Business Logic,temporary make loop counts live for the duration of the loop as they are needed by BailOuts in the loop,1,45,micro repair,Integration,torch/csrc/jit,17/4/2020,https://github.com/PyTorch/PyTorch/commit/76f952887835e3c14eeb3b56a993f2082cd9888d,
280,PyTorch,cpp,buffer overflow,Memory Buffer Errors,CWE-120,inconsistent overflow checker,Others,AT_ASSERT(size_t(kind) < sizeof(names) / sizeof(AttributeKind)),Crash,Hang,Crash,modify overflow check assertion,Adding Overflow Checker,,1,2,micro repair,Integration,torch/csrc/jit/,16/4/2020,https://github.com/PyTorch/PyTorch/commit/bede7d999523d02e636a8981c0dff233b67f1a62
281,PyTorch,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Uninitialized Memory Access,Invalid Memory Access,initialization/destruction order across translation units is unspecified,Segmentation Fault,Segmentation Fault,,Modify Business Logic,Refactor DeviceThreadHandlePool to inherit from std::enable_shared_from_this and pass a shared pointer into to the PoolWindow constructor instead of a reference.,4,42,small repair,Kernel,aten/src/ATen,14/4/2020,https://github.com/PyTorch/PyTorch/commit/8544591f5a312980c353e9ff2db8a357943a3db5,
282,PyTorch,cpp,Out of Bound Read,Memory Buffer Errors,CWE-125,Tensor or Array Property Issue,Tensor or Array Property Issue,,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,Add basic index/length checks to MergeMultiScalarFeatureTensors,1,8,micro repair,Others,caffe2/operators,9/4/2020,https://github.com/PyTorch/PyTorch/commit/7487b2a18498d3697a2fc0f1728041fa88ffeb73,
283,PyTorch,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,,Crash,Crash,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,1,12,micro repair,Library,caffe2/utils/,4/3/2020,https://github.com/PyTorch/PyTorch/commit/8269c4f3d30ad950a873d900f7de0880cdd38878,
284,PyTorch,cpp/python,Incorrect Type Conversion or Cast,Others,CWE-704,,Invalid Memory Access,Calling .numpy() on a CUDA or non-strided (e.g. sparse) tensor Segmentation Faults in current PyTorch,Segmentation Fault,Segmentation Fault,Improved Error Reporting,Improved Error Reporting,Improved Error Reporting,3,24,small repair,Integration, torch/csrc/utils,22/2/2020,https://github.com/PyTorch/PyTorch/commit/8291e06f8fb14a09e6c3b7a740a182250069242c,
285,PyTorch,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,limited numerical precision,Data Type Range Issue,,Segmentation Fault,Segmentation Fault,Type Conversion,Handle Data Type Inconsistency,implciti int64 type casting,1,2,micro repair,Kernel,aten/src/ATen/,19/2/2020,https://github.com/PyTorch/PyTorch/commit/60339a38eded68eeef91f84734b4d665ddf4e080,
286,PyTorch,python/cuda,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,"overflow, if a tensor with a `batch size >= 46342` is passed to `torch.pdist`",Crash,Crash,Modify Data Type,Handle Data Type Inconsistency,converting int to int64,3,78,medium repair,Kernel,aten/src/ATen/native/cuda/,11/2/2020,https://github.com/PyTorch/PyTorch/commit/a64d0ffe81b250889a3e6670daa9c7d07d946e32,
287,PyTorch,cpp/python,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,Improved Error Reporting,Improved Error Reporting,Improved Error Reporting,2,39,small repair,Integration,torch/csrc/jit/script/,28/1/2020,https://github.com/PyTorch/PyTorch/commit/63170431f975e6ec1d5f612b9cafafeefb45ac2a,
288,PyTorch,cpp,Out of Bound Read,Memory Buffer Errors,CWE-125,,Invalid Memory Access,Segmentation Fault if the memory falls on a different page out of the process's address space,Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,define a custom allocator that allocates the extra storage required to keep this behavior safe,1,52,medium repair,Kernel,aten/src/ATen/quantized,17/1/2020,https://github.com/PyTorch/PyTorch/commit/e133d8be3b9b2aeff3eb9314b2d6b4cb2ad96d34,
289,PyTorch,python,integer overflow,Numeric Errors,CWE-129,API Misuse,API Inconsistency,"When calling the add_images() method on the tensorboard SummaryWriter with a uint8 NCHW tensor, the tensor is incorrectly scaled, resulting in overflow behavior",Unexpected Behavior,Unexpected Behavior,API Usage Update,Handle API Issues,,2,12,small repair,Library,torch/utils/tensorboard,6/1/2020,https://github.com/PyTorch/PyTorch/commit/ddff014b79303e5239d5cb876ba97143cad6405a,
290,PyTorch,cpp,Race Condition Within a Thread,Race Condition,CWE-366,Improper Resource Locking,Concurrency Issue,,Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,,2,12,small repair,Library,torch/lib/c10d,30/10/2019,https://github.com/PyTorch/PyTorch/commit/331e09eca44031ed11b13f1813b84f53d879727f,
291,PyTorch,cpp/python,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Tensor or Array Property Issue,Tensor or Array Property Issue,,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,also added checks for nan values,3,49,small repair,Kernel,aten/src/ATen/native/cuda,24/10/2019,https://github.com/PyTorch/PyTorch/commit/136bb07a93b779acbc84ff341bc397551a8cfcc2,
292,PyTorch,cpp,Others,Others,,Improper Error Reporting,Improper Error Reporting,,Segmentation Fault,Segmentation Fault,,Adding Overflow Checker,,1,5,micro repair,Integration,torch/csrc/jit/script/,3/10/2019,https://github.com/PyTorch/PyTorch/commit/882b2abb804b8993eb089486ce536a5dc03dd8f0,
293,PyTorch,cpp/cuda,integer overflow,Numeric Errors,CWE-190,Others,Data Type Inconsistency,"Expects that a and b has same dtype, Otherswise it's possible to get an overflow(Example: 'a' is uint8, 'b' is float32. 'a' will be promoted to float32 and the result will be also float32",Unexpected Behavior,Unexpected Behavior,Modify Business Logic,Modify Business Logic,,19,462,large repair,Kernel,aten/src/ATen/native/cuda/,26/9/2019,fcon,
294,PyTorch,cpp,Infinite Loop,Infinite Loop,CWE-835,,Inconsistent Business Logic,,Hang,Hang,,Improved Error Reporting,,1,26,small repair,Library,torch/lib/c10d,20/9/2019,https://github.com/PyTorch/PyTorch/commit/efd933dd012c1d46c7c99fb38bc7db261dbf767e,
295,PyTorch,cpp/python,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,upcasting to int64 before multiplication,2,11,small repair,Kernel,aten/src/ATen/native/cuda,10/9/2019,https://github.com/PyTorch/PyTorch/commit/ec8e75ea92ae2b5ea73b4aeb3ec7cb39e9f95db9,
296,PyTorch,cpp/python/cu,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue, _i_n_d_e_x += blockDim.x * gridDim.x can be greater than INT_MAX,Unexpected Behavior,Unexpected Behavior,prevent overflow check,Adding Overflow Checker,cHange logic so that the incremented index does not exceed INT_MAX,7,43,small repair,Others,aten/src/THCUNN/,29/8/2019,https://github.com/PyTorch/PyTorch/commit/c845984271a551ac1c61b9eb06a17fb57aafbd7e,
297,PyTorch,cpp/python,Deadlock,Deadlock,CWE-833,Others,Concurrency Issue,"Existing ProcessGroupAgent uses a single thread to send all messages, and a single thread to listen and process all received messages. This causes both performance issues and also prevents nested RPCs.",Hang,Hang,Modify Business Logic,Modify Business Logic,"This diff adds a shared ThreadPool for send and recv. Send use it do send out messages, and recv use it to process received messages.",4,284,large repair,Integration,torch/csrc/distributed/rpc,17/8/2019,https://github.com/PyTorch/PyTorch/commit/99dea08e60f07ba3117b810e37f370d0e87dee4e,
298,PyTorch,cpp,Bad Coding Practice,Others,CWE-1006,Others,Concurrency Issue,cuda devide differences,Segmentation Fault,Segmentation Fault,ensure current cuda device is set,Resource Initialization,,1,11,micro repair,Library,torch/lib/c10d,3/7/2019,https://github.com/PyTorch/PyTorch/commit/c9f41e9bc0c8296daede62ee936b9b7e32a8b658,
299,PyTorch,cpp,Memory Leak,Memory Leak,CWE-401,high memory using due to functional call,Others,Memory usage increasing steadily when repeatedly calling forward,Resource Consumption,Resource Consumption,Modify Business Logic,Others,update mkldnn-bridge to avoid mem leak,1,5,micro repair,Others,include/ideep/abstract_types.hpp,2/7/2019,https://github.com/PyTorch/PyTorch/commit/cbf572671d4c46fa7bd5cd0f8a01ca40f623d6c6,
300,PyTorch,cpp,Infinite Loop,Infinite Loop,CWE-835,,Inconsistent Business Logic,There's a minor typo that causes it to loop infinitely over the first element,Hang,Hang,,Modify Business Logic,,1,2,micro repair,Integration,torch/csrc/autograd,18/6/2019,https://github.com/PyTorch/PyTorch/commit/94c61d4f328b1266649a73d8c65ce978d1a3b168,
301,PyTorch,cpp/,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,This `int` variable is overflowing,Segmentation Fault,Segmentation Fault,Modify Data Type,Handle Data Type Inconsistency,,2,13,small repair,Others,aten/src/TH/generic/,9/6/2019,https://github.com/PyTorch/PyTorch/commit/74828be4a7d0d2dba3f0ec3f6e79265cdfae5329,
302,PyTorch,python,insufficient precision,Numeric Errors,CWE-1339,Invalid Math Operation,Invalid Math Operation,,Unexpected Behavior,Unexpected Behavior,Modify Business Logic,Modify Business Logic,,2,29,small repair,Others,torch/distributions,20/5/2019,https://github.com/PyTorch/PyTorch/commit/071971476d7431a24e527bdc181981678055a95d,
303,PyTorch,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Tensor or Array Property Issue,Tensor or Array Property Issue,,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,,1,8,micro repair,Kernel,c10/core/,25/3/2019,https://github.com/PyTorch/PyTorch/commit/f5ea52868777b63283200c2261e85001999913f5,
304,PyTorch,cpp/python,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Tensor or Array Property Issue,Tensor or Array Property Issue,,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,,3,41,small repair,Integration,torch/csrc/jit/,22/3/2019,https://github.com/PyTorch/PyTorch/commit/3badea6eb3b835814990291368b03fe63cf29e00,
305,PyTorch,cpp,division by zero,Numeric Errors,CWE-369,lacking checking division by zero,Improper Error Reporting,,Crash,Crash,Adding Checker for Arrays or Tensors Property,Improved Error Reporting,,3,64,medium repair,Kernel,caffe2/core/,16/3/2019,https://github.com/PyTorch/PyTorch/commit/da3cc6e7ee304fe7c597304059aa8336c3d94b76,
306,PyTorch,python,integer overflow,Numeric Errors,CWE-190,lacking checking division by zero,Improper Error Reporting,,Crash,Crash,Adding Checker for Arrays or Tensors Property,Improved Error Reporting,,3,23,small repair,Others,torch/functional.py,26/12/2018,https://github.com/PyTorch/PyTorch/commit/d4712ee218cd6af3c2096ca7a76fef350173b703,
307,PyTorch,cpp,Infinite Loop,Infinite Loop,CWE-835,Inconsistent Business Logic,Inconsistent Business Logic, when get_max_threads is nonzero but num_threads is 1 ,Hang,Hang,Modify Business Logic,Modify Business Logic,,1,2,micro repair,Kernel,aten/src/ATen/native/,12/12/2018,https://github.com/PyTorch/PyTorch/commit/9d2955c39c1266e5071119b52d28c458393228a6,
308,PyTorch,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,convert int to std types,2,12,small repair,Kernel,caffe2/perfkernels/,17/11/2018,https://github.com/PyTorch/PyTorch/commit/c784f847debc6f6a30b41da6853517b2ccd3ddf0,
309,PyTorch,cpp,Double Free,Double Free,CWE-415,,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,"Adding Checker for Empty Arrays, Tensors, or Indices on llvm transpose ops",2,15,small repair,Kernel,aten/src/ATen/native/,16/11/2018,https://github.com/PyTorch/PyTorch/commit/e4bb56570c7d6c7e17a85cbface4828c62a33564,
310,PyTorch,cpp,insufficient precision,Numeric Errors,CWE-1339,Others,Data Type Range Issue, assignment from int64_t to float,Unexpected Behavior,Unexpected Behavior,adding dtype precision bound checker,Adding Overflow Checker,,2,49,small repair,Others,caffe2/operators/s,6/11/2018,https://github.com/PyTorch/PyTorch/commit/76c1b5cd794c44e4fec8da1d87ec8f0ccc045e68,
311,PyTorch,python/cpp,Others,Others,,using multiple GPUs,Others,,Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,,3,36,small repair,Others,torch/csrc,31/10/2018,https://github.com/PyTorch/PyTorch/commit/e475d3ede37cfec2892cf7e94a3109b6ec1b3cde,
312,PyTorch,python/cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,2,9,small repair,Integration,torch/csrc/autograd,17/10/2018,https://github.com/PyTorch/PyTorch/commit/50c0aedbec4ee8fccde762c0b46791453267f1ce,
313,PyTorch,cpp,Double Free,Double Free,CWE-415,calling free twice,Inconsistent Business Logic,Latest LLVM started reporting Double Free related to this code. The stack trace: P60181558 Fix it by using the leaky Meyers' singleton,Others,Bypass Protection Mechanism,Modify Business Logic,Modify Business Logic,,1,2,micro repair,Library,c10/util/,16/10/2018,https://github.com/PyTorch/PyTorch/commit/7035975508ed053b5f1ac08b96ac6d6b2bbb954e,
314,PyTorch,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,invalid return value,Function Return Value Issue,,Segmentation Fault,Segmentation Fault,modifying return type,Checking or Modifying Functions Return Value,,1,2,micro repair,Others,caffe2/core,6/10/2018,https://github.com/PyTorch/PyTorch/commit/ac9bb8ecefa0233103ebf94813284860a84ea81f,
315,PyTorch,cpp,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,adding checker for python None Type,Adding Checker for Null Pointer Dereference,,2,29,small repair,Integration,torch/csrc/autograd,26/9/2018,https://github.com/PyTorch/PyTorch/commit/807de9a1e3cff49dd23fb7df83aea38269ccdd23,
316,PyTorch,python,insufficient precision,Numeric Errors,CWE-1339,Inconsistent Business Logic,Inconsistent Business Logic,,Unexpected Behavior,Unexpected Behavior,Modify Business Logic,Modify Business Logic,divide by the number of processes here to reduce chances of overflow,2,35,small repair,Kernel,torch/nn/parallel/,10/9/2018,https://github.com/PyTorch/PyTorch/commit/18e5fd36c2d8b55520aee0998258a61dc696602a,
317,PyTorch,cpp,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,,Invalid Memory Access,"Previously, it's easy to do `x[0].accessor<float, 2>()`. However, x[0] is a temporary, so the accessor will point to invalid strides/sizes and probably Segmentation Fault. With this cHange, such unsafe code is a compile error.",Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,,1,4,micro repair,Kernel,aten/src/ATen/templates,15/8/2018,https://github.com/PyTorch/PyTorch/commit/26e40fa665a23e18a4f0b438e10b42202e004bae,
318,PyTorch,cuda,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,,7,246,large repair,Others,aten/src/THCUNN,10/7/2018,https://github.com/PyTorch/PyTorch/commit/1597fc594d36a18d1d4aee16d09ea49ae7065610,
319,PyTorch,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,,1,2,micro repair,Kernel,aten/src/ATen/native/cpu,13/6/2018,https://github.com/PyTorch/PyTorch/commit/4d287f90743e09d1fdc6e2b3519b16c2d1ae3fa3,
320,PyTorch,cpp,Bad Coding Practice,Others,CWE-1006,Others,Concurrency Issue,Missing Synchronization,Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,,3,32,small repair,Integration,torch/csrc/cuda,12/6/2018,https://github.com/PyTorch/PyTorch/commit/922adf8d09524db8697aac657a4707076155b7c0,
321,PyTorch,cpp,division by zero,Numeric Errors,CWE-369,Tensor or Array Property Issue,Tensor or Array Property Issue,,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,,2,13,small repair,Library,caffe2/operators,9/6/2018,https://github.com/PyTorch/PyTorch/commit/3521cd54af0ce341753ee744a859dfaa3ded4a4b,
322,PyTorch,cpp,stack overflow,Memory Buffer Errors,CWE-121,small amounts of stack space for large and deep graphs,Limited Stack or Buffer Size,,Crash,Crash,using a customer graph deleter ,Modify Business Logic,"The solution here is to use a custom deleter with each std::shared_ptr<Function>. The custom deleter keeps track of how many nested deleters it is in. When this number exceeds the maximum allowed depth, the Function* to be deleted are accumulated in a per-thread delete queue and handled by one of the deleters.",4,170,medium repair,Integration,torch/csrc/autograd/,27/4/2018,https://github.com/PyTorch/PyTorch/commit/932c4c2364884af52609ea8a86c7232a926d958f,
323,PyTorch,cpp/cuda/python,integer overflow,Numeric Errors,CWE-190,incorrect variable sign usage,Data Type Inconsistency,,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,,5,35,small repair,Others,aten/src/THC,21/3/2018,https://github.com/PyTorch/PyTorch/commit/08b1324ec26043b1acfaf4b65335c671c8658a3c,
324,PyTorch,cpp,buffer overflow,Memory Buffer Errors,CWE-120,wrong order of control operations,Others,apply variable.defined() checks after reading member variable of the Variable,Crash,Crash,reordering control operations,Adding Overflow Checker,The fixes apply variable.defined() checks before reading any member variable of the Variable,1,8,micro repair,Integration,torch/csrc/autograd,18/2/2018,https://github.com/PyTorch/PyTorch/commit/f51e28440869700787748f7c1542214224bcc5c9,
325,PyTorch,cpp/python,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,modifying business logic,Modify Business Logic,the fix introduces a singleton UndefinedTensor TensorImpl with UndefinedType that is the starting state of a Tensor with no constructor arguments,22,370,large repair,Kernel,aten/src/ATen/,07/11/2017,https://github.com/PyTorch/PyTorch/commit/daf2743bbb799f71287978f4b4c48b285d7757a6,
326,PyTorch,cuda,integer overflow,Numeric Errors,CWE-121,limited numerical precision,Data Type Range Issue,using int instead of int64,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,,1,54,medium repair,Others,aten/src/THC/generic/,3/11/2017,https://github.com/PyTorch/PyTorch/commit/f7a459b28b184dedf265ed8718f85cb483e8284e,
327,PyTorch,cpp,Out of Bound Read,Memory Buffer Errors,CWE-125,Passing Malicious Parameters to API Calls,API Inconsistency,,Crash,Crash,Passing Safe Parameter,Handle API Issues,,1,8,micro repair,Others,aten/src/TH/generic,19/12/2017,https://github.com/pytorch/pytorch/commit/96007ec6c00b5248d47eae8ce781481e1e32ab70,
328,PyTorch,cpp,Others,Others,,Inconsistent Business Logic,Inconsistent Business Logic,,Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,,1,22,micro repair,Integration,torch/csrc/jit/passes,5/12/2017,https://github.com/pytorch/pytorch/commit/0b7f1e5efdec62f297202a636312223116be1b31,
329,PyTorch,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,,1,8,micro repair,Others,aten/src/TH/generic/,7/11/2017,https://github.com/pytorch/pytorch/commit/6fde0cb507d59d2a9168f3051feba6865e9d1048,
330,PyTorch,cpp,Others,Others,,,Improper Error Reporting,,Crash,Crash,Improved Error Reporting,Adding Overflow Checker,,4,60,medium repair,Kernel,aten/src/ATen,2/11/2017,https://github.com/pytorch/pytorch/commit/30bbeb8b87ef815d8a7ce8ab8af9a301fcedfbe9,
331,Sickit-Learn,python,integer overflow,Numeric Errors,CWE-190,Invalid Math Operation,Invalid Math Operation,,Unexpected Behavior,Unexpected Behavior,Modify Mathematical Operation,Modify Mathematical Operation,,4,46,small repair,Library,Sickit-Learn/utils,3/9/2021,https://github.com/scikit-learn/scikit-learn/commit/d5215a15354b3d768404f199ab8f67c6f5d686e5,
332,Sickit-Learn,python,integer underflow,Numeric Errors,CWE-191,limited numerical precision,Data Type Range Issue,"Error fixed in adaboost classifier.At some iterations weighted error was underflowing, due to high learning rate.,Making error as NaN and hence making subsequent iterations useless.",Unexpected Behavior,Unexpected Behavior,increase numerical precision,Improved Error Reporting,Improve numerical precision for weights boosting,3,29,small repair,Kernel,Sickit-Learn/ensemble/,6/8/2021,https://github.com/scikit-learn/scikit-learn/commit/cef0282ec12cee2271ee65e44142b747df75dc83,
333,Sickit-Learn,python,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,for large input adjusted_rand_score() give wrong values (outside the range of 0 to 1),Unexpected Behavior,Unexpected Behavior,Type Conversion,Handle Data Type Inconsistency,"convert to Python integer types, to avoid overflow or underflow",3,20,small repair,Kernel,Sickit-Learn/metrics/cluster/,22/7/2021,https://github.com/scikit-learn/scikit-learn/commit/07bc459be26c7d83d5c980553a853b136ca19c71,
334,Sickit-Learn,python,division by zero,Numeric Errors,CWE-369,Using Wrong API,API Inconsistency,"It was due to a std. dev. equal to 0. Now, such case is detected and the std. dev. is affected to 1 avoiding a division by zero and thus the presence of NaN values in the normalized target.",Crash,Crash,Using Proper API,Handle API Issues,scales close to machine precision unless they are precomputed by the caller and passed with the `constant_mask` kwarg,3,39,small repair,Kernel,Sickit-Learn/gaussian_process/,21/4/2021,https://github.com/scikit-learn/scikit-learn/commit/b84afe541c679b0cb57b3b1f7f438400392d11ee,
335,Sickit-Learn,python,division by zero,Numeric Errors,CWE-369,,Invalid Math Operation,,Crash,Crash,,Modify Mathematical Operation,,1,8,micro repair,Kernel,Sickit-Learn/discriminant_analysis,16/3/2021,https://github.com/scikit-learn/scikit-learn/commit/b7b510f9dbc87500e79301873852c6247c440a3e,
336,Sickit-Learn,python,Concurrent Execution using Shared Resource with Improper Synchronization,Race Condition,CWE-362,Passing Malicious Parameters to API Calls,API Inconsistency,using mkdirs inside if condition,Resource Consumption,Resource Consumption,Passing Safe Parameter,Handle API Issues,passing exist_ok=True,1,5,micro repair,Others,Sickit-Learn/Datasets,1/3/2021,https://github.com/scikit-learn/scikit-learn/commit/8d3b4241120a1290c0477e77beb7d2fff454462e,
337,Sickit-Learn,python,insufficient precision,Numeric Errors,CWE-1339,limited numerical precision,Data Type Range Issue,limited numerical precision,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,convert float to double,3,40,small repair,Kernel, Sickit-Learn/manifold,18/2/2021,https://github.com/scikit-learn/scikit-learn/commit/e9c6fcaa17b983858400465fd39a2616c980c3db,
338,Sickit-Learn,python,integer overflow,Numeric Errors,CWE-190,Function Return Value Issue,Function Return Value Issue," bug in class:`feature_extraction.HashingVectorizer` where some input strings would result in negative indices in the transformed data. when h == -2147483648 (-2^31), result of abs(h) is still -2147483648, and result of abs(h) % n_features is a negative.",Unexpected Behavior,Unexpected Behavior,Checking or Modifying Functions Return Value,Checking or Modifying Functions Return Value,,3,21,small repair,Kernel,Sickit-Learn/feature_extraction/,11/1/2021,https://github.com/scikit-learn/scikit-learn/commit/1bb0306a1309f9a57d8c652dec731a95cbd0052b,
339,Sickit-Learn,python,Memory Leak,Memory Leak,CWE-401,Inconsistent Business Logic,Inconsistent Business Logic,"It's due to a bad interaction between vcomp (microsoft openmp) and mkl in the nested parallel block (blas call inside a prange), When the number of chunks is less than the number of available threads.",Resource Consumption,Resource Consumption,Modify Business Logic,Modify Business Logic,,4,54,medium repair,Kernel,Sickit-Learn/cluster/,23/10/2020,https://github.com/scikit-learn/scikit-learn/commit/c822bae2274eb45088675e53c3df98ceb64e42a8,
340,Sickit-Learn,,Others,Others,,Invalid Math Operation,Invalid Math Operation,,Unexpected Behavior,Unexpected Behavior,Modify Mathematical Operation,Modify Mathematical Operation,,1,3,micro repair,Kernel,Sickit-Learn/ensemble/_hist_gradient_boosting,9/7/2020,https://github.com/scikit-learn/scikit-learn/commit/31f606ae8431df0a7c1d9fdb3e8b8f8698385642,
341,Sickit-Learn,pythonx,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,,Crash,Crash,Release of Memory after Effective Lifetime,Handle Memory Release Issue,,1,6,micro repair,Kernel,Sickit-Learn/cluster,22/4/2020,https://github.com/scikit-learn/scikit-learn/commit/1523f395e952dd79d2427d8230056ed0cf47f7a3,
342,Sickit-Learn,python,division by zero,Numeric Errors,CWE-369,inconsistent core algorithm logic,Inconsistent Business Logic,,Crash,Crash,modify core algorithm logic,Modify Business Logic,,2,13,small repair,Kernel,Sickit-Learn/semi_supervised,9/1/2020,https://github.com/scikit-learn/scikit-learn/commit/50d3fe963c3d2823b2ba2a534b8a50dba620fc5e,
343,Sickit-Learn,python,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,convert int to Py_ssize_t,2,14,small repair,Kernel,Sickit-Learn/cluster,26/9/2019,https://github.com/scikit-learn/scikit-learn/commit/e424ab17bb73472a829faca3dfdc599a9d6df56b,
344,Sickit-Learn,python,division by zero,Numeric Errors,CWE-369,Invalid Math Operation,Invalid Math Operation,,Unexpected Behavior,Unexpected Behavior,Modify Mathematical Operation,Modify Mathematical Operation,adding epsilon to denominator,1,6,micro repair,Kernel,examples/manifold/,26/6/2019,https://github.com/scikit-learn/scikit-learn/commit/6c56316e73949f23f84db6ebe52230f87f977e4d,
345,Sickit-Learn,cpp,Memory Leak,Memory Leak,CWE-401,Function Return Value Issue,Function Return Value Issue,,Resource Consumption,Resource Consumption,Checking or Modifying Functions Return Value,Checking or Modifying Functions Return Value,,1,8,micro repair,Kernel,Sickit-Learn/svm/src/liblinear,20/6/2019,https://github.com/scikit-learn/scikit-learn/commit/8632775c23a306661cf043bebd9ea4852edecada,
346,Sickit-Learn,python,division by zero,Numeric Errors,CWE-369,,Function Return Value Issue,,Crash,Crash,,Checking or Modifying Functions Return Value,Handling Data Type Range Issue,2,24,small repair,performance evaluation,Sickit-Learn/metrics/cluster/,25/2/2019,https://github.com/scikit-learn/scikit-learn/commit/93a1b77a5b4f4b0678fbc113a8f140acf1c7703a,
347,Sickit-Learn,python,insufficient precision,Numeric Errors,CWE-1339,Others,Data Type Range Issue,accumulator overflow,Unexpected Behavior,Unexpected Behavior,using float64 to increase precision,Adding Overflow Checker,This function provides numpy accumulator functions with a float64 dtype when used on a floating point input,4,79,medium repair,Library,Sickit-Learn/utils,26/1/2019,https://github.com/scikit-learn/scikit-learn/commit/1f5bcaeb39698c9a150ef92cdeaeec75c355a274,
348,Sickit-Learn,python,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Adding Overflow Checker,Adding Overflow Checker,Use log2 to avoid overflow errors,2,20,small repair,Others,Sickit-Learn/Datasets/,2/10/2018,https://github.com/scikit-learn/scikit-learn/commit/60cf1d62d2c0c1bf8ad321c7c098f6494abf4597,
349,Sickit-Learn,python,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Function Return Value Issue,,Unexpected Behavior,Unexpected Behavior,,Checking or Modifying Functions Return Value,Casted return value of `contingency_matrix` to `int64` and computed product of square roots rather than square root of product.,3,18,small repair,performance evaluation,Sickit-Learn/metrics/cluster,07/05/2018,https://github.com/scikit-learn/scikit-learn/commit/622f912095308733ddfe572a619b1574b9da335e,
350,Sickit-Learn,python,integer underflow,Numeric Errors,CWE-191,inconsistent core algorithm logic,Inconsistent Business Logic,,Unexpected Behavior,Unexpected Behavior,modify core algorithm logic,Modify Business Logic,adding epsilon to prevent inf,2,20,small repair,Others,Sickit-Learn/decomposition,16/11/2017,https://github.com/scikit-learn/scikit-learn/commit/2160ea0a74bf259012c5b5d47502e3a3267b2844,
351,Sickit-Learn,python,integer overflow,Numeric Errors,CWE-190,API Misuse,API Inconsistency,,Unexpected Behavior,Unexpected Behavior,API Usage Update,Handle API Issues,,2,43,small repair,performance evaluation,Sickit-Learn/metrics,11/9/2017,https://github.com/scikit-learn/scikit-learn/commit/4c61e8b2237a5877b47b22cbb5037430c5635e74,
352,Sickit-Learn,python,Out of Bound Read,Memory Buffer Errors,CWE-125,Out of Bound Read,Out of Bound Read,,Others,Bypass Protection Mechanism,,Modify Business Logic,Modify Business Logic,1,12,micro repair,Kernel,Sickit-Learn/linear_model/,17/7/2017,https://github.com/scikit-learn/scikit-learn/commit/055d17b30953daa7e2ed3819786828ce9da36bfd,
353,Sickit-Learn,cpp,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,not freeing the problem struct and not freeing the number of iterations,Resource Consumption,Resource Consumption,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,2,3,small repair,Kernel,Sickit-Learn/svm/src/liblinear,7/6/2017,https://github.com/scikit-learn/scikit-learn/commit/e2f99b04270d132d0a485fdb43406e46a95bb2ee,
354,Sickit-Learn,python,insufficient precision,Numeric Errors,CWE-1339,API Misuse,API Inconsistency,,Unexpected Behavior,Unexpected Behavior,API Usage Update,Handle API Issues,,3,14,small repair,Library,Sickit-Learn/utils/,20/5/2017,https://github.com/scikit-learn/scikit-learn/commit/6252f99c16a5d5d84573391e1b488baf51554117,
355,Sickit-Learn,python,insufficient precision,Numeric Errors,CWE-1339,type comparison,Data Type Inconsistency,,Crash,Crash,,Adding Overflow Checker,,2,13,small repair,Kernel, Sickit-Learn/ensemble/,7/3/2017,https://github.com/scikit-learn/scikit-learn/commit/919b4a8fbdf0e313fb702bd083abb31d67f7d8f9,
356,Sickit-Learn,pxd,Memory Leak,Memory Leak,CWE-401,Using Improper Data Type,Function Return Value Issue,,Crash,Crash,,Checking or Modifying Functions Return Value,,8,439,large repair,Kernel,Sickit-Learn/tree/,18/1/2018,https://github.com/scikit-learn/scikit-learn/commit/4907029b1ddff16b111c501ad010d5207e0bd177,
357,Sickit-Learn,python,integer overflow,Numeric Errors,CWE-190,API Misuse,API Inconsistency,,Unexpected Behavior,Unexpected Behavior,API Usage Update,Handle API Issues,,4,50,small repair,Others,Sickit-Learn/Datasets,3/8/2016,https://github.com/scikit-learn/scikit-learn/commit/928f72447eedbc16b927f40a87a67cac03fd4974,
358,Sickit-Learn,pythonx,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,,1,24,micro repair,Kernel, Sickit-Learn/manifold/,16/2/2016,https://github.com/scikit-learn/scikit-learn/commit/b35345ce39b1c4485bbecb6b83af1a9f7b2d766b,
359,Sickit-Learn,pythonx,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,,1,29,micro repair,Kernel,Sickit-Learn/manifold/,12/2/2016,https://github.com/scikit-learn/scikit-learn/commit/56d9c758247feb1204840f5a3a5cf23d3636bbbb,
360,Sickit-Learn,pythonx,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,,1,9,micro repair,Kernel,Sickit-Learn/manifold/,12/2/2016,https://github.com/scikit-learn/scikit-learn/commit/80bb29b6292541273ac8245bd33ad2f04d9cdce3,
361,Sickit-Learn,,Others,Others,,incorrect math op,Invalid Math Operation,,Unexpected Behavior,Unexpected Behavior,Modify Mathematical Operation,Modify Mathematical Operation,,1,4,micro repair,Kernel,sklearn/gaussian_process,7/6/2017,https://github.com/scikit-learn/scikit-learn/commit/a47c3b9a0764183f8803794de117742125fb79d2,
362,Sickit-Learn,python,division by zero,Numeric Errors,CWE-369,Improper Error Reporting,Improper Error Reporting,,Crash,Crash,Improved Error Reporting,Improved Error Reporting,,2,15,small repair,Kernel,sklearn/linear_model,4/10/2015,https://github.com/scikit-learn/scikit-learn/commit/c4687fd51209c31a32a041f73d3f92449750a982,
363,Sickit-Learn,python,Infinite Loop,Infinite Loop,CWE-835,,Inconsistent Business Logic,,Hang,Hang,,Modify Business Logic,,2,35,small repair,Kernel,sklearn/isotonic,6/3/2015,https://github.com/scikit-learn/scikit-learn/commit/4cc0235ec1ee654ea85cf465d280d33bcb1db20c,
364,Sickit-Learn,python,Infinite Loop,Infinite Loop,CWE-835,,Inconsistent Business Logic,,Hang,Hang,,Modify Business Logic,,2,36,small repair,Kernel,sklearn/isotonic,6/3/2015,https://github.com/scikit-learn/scikit-learn/commit/2415100f79293bbbf52c12c36d63a6cf602cf3c4,
365,Sickit-Learn,python,integer underflow,Numeric Errors,CWE-191,inconsistent Error Messaging,Improper Error Reporting,,Unexpected Behavior,Unexpected Behavior,Improved Error Reporting,Improved Error Reporting,,1,6,micro repair,Kernel,sklearn/mixture,24/2/2015,https://github.com/scikit-learn/scikit-learn/commit/86392dbc6d7f87cdbd9dac4918f5d5eda0fd5377,
366,Sickit-Learn,python,division by zero,Numeric Errors,CWE-369,inconsistent Error Messaging,Improper Error Reporting,,Crash,Crash,Improved Error Reporting,Improved Error Reporting,,1,3,micro repair,Kernel,sklearn/neighbors,24/2/2015,https://github.com/scikit-learn/scikit-learn/commit/ef0bbfbe8d4ac9550528a7ec1068499e9c782ef0,
367,Sickit-Learn,python,Others,Others,,,Function Return Value Issue,,Crash,Crash,,Checking or Modifying Functions Return Value,,1,3,micro repair,Kernel,sklearn/ensemble,23/1/2015,https://github.com/scikit-learn/scikit-learn/commit/247ad473610ba61c43587bf43b9ee9f0ecb0fcbf,
368,Pandas,python,out of bound write,Memory Buffer Errors,CWE-787,type comparison,Function Return Value Issue,objects outside the implementation bounds for nanosecond,Crash,Crash,Modify Business Logic,Checking or Modifying Functions Return Value,,4,29,small repair,Others,pandas/_libs/tslibs/,29/7/2021,https://github.com/pandas-dev/pandas/commit/a4c5d7823ff16870accacb05bcdf1ed3042c4664,
369,Pandas,python,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,when data is incompatible with integer/unsigned integer dtypes,Unexpected Behavior,Unexpected Behavior,Improved Error Reporting,Improved Error Reporting,Takes any dtype and returns the casted version,4,34,small repair,Kernel,pandas/core/dtypes,1/6/2021,https://github.com/pandas-dev/pandas/commit/db6e71bf4d36edf38072714059cac8af5086de57,
370,Pandas,python,integer overflow,Numeric Errors,CWE-190,,Function Return Value Issue,when passed non-nanosecond ``timedelta64`` arrays that overflow when converting to ``timedelta64[ns]``,Crash,Crash,API Usage Update,Checking or Modifying Functions Return Value,"passing ""ns"" parameter to a set of API calls",6,58,medium repair,Kernel,pandas/core/arrays,24/2/2021,https://github.com/pandas-dev/pandas/commit/b7618487d8710f2389f599317f7a54ca15f4ef6c,
371,Pandas,python,integer overflow,Numeric Errors,CWE-190,type comparison,Data Type Inconsistency,type comparison,Others,OutOfBoundsDatetime,Type Conversion,Handle Data Type Inconsistency,cast non-nano dt64 to pydatetime,3,51,medium repair,Library,pandas/_libs/tslibs/,21/1/2021,https://github.com/pandas-dev/pandas/commit/ac2fd4e54f69a999c1249815dc31f0b02ba87139,
372,Pandas,python,integer overflow,Numeric Errors,CWE-190,,Function Return Value Issue,Timestamp Overflow,Unexpected Behavior,Unexpected Behavior,Type Conversion,Checking or Modifying Functions Return Value,,7,171,medium repair,Kernel,pandas/core,6/1/2021,https://github.com/pandas-dev/pandas/commit/8cf377199b1c94493666055c21012fd2f5fa86de,
373,Pandas,C\python,insufficient precision,Numeric Errors,CWE-1339,limited numerical precision,Data Type Range Issue,"pd.read_csv(data, float_precision=""high"") the optional parameter high cause Segmentation Fault",Segmentation Fault,Segmentation Fault,Modify Business Logic,Handle Data Type Inconsistency,modify double precise_xstrtod(),4,78,small repair,Library,pandas/_libs/src/parser,30/12/2020,https://github.com/pandas-dev/pandas/commit/b438f747d436f7f25ba3e2e04ecf5d70c4121ab4,
374,Pandas,python,out of bound write,Memory Buffer Errors,CWE-787,Others,Data Type Inconsistency,Fixed regression in :meth:`DataFrame.groupby` aggregation with out-of-bounds datetime objects in an object-dtype column (:issue:`36003`),Crash,Crash,pass dtype=self.buf.dtype to self.typ,Others,update self.typ(),3,24,small repair,Library,pandas/_libs/,27/11/2020,https://github.com/pandas-dev/pandas/commit/91abd0ababfca8b229e4b5ba64a26811c3da384a,
375,Pandas,python,integer overflow,Numeric Errors,CWE-190,Passing Malicious Parameters to API Calls,Function Return Value Issue,Bug in :class:`Series` constructor where integer overflow would occur for sufficiently large scalar inputs when an index was provided (:issue:`36291`),Crash,Crash,API Usage Update,Checking or Modifying Functions Return Value,,3,13,small repair,Kernel,pandas/core/dtypes,13/9/2020,https://github.com/pandas-dev/pandas/commit/22374c3b50f3a1691e5867ab9a950f44826a1bb7,
376,Pandas,python,File Descriptor Leak,File Descriptor Leak,CWE-403,Inconsistent Business Logic,Inconsistent Business Logic,,Others,Unauthorized I/O Operations,Modify Business Logic,Modify Business Logic,,3,56,small repair,IO operation,pandas/io/sas/,13/8/2020,https://github.com/pandas-dev/pandas/commit/ed23eb894d2ce1c4e1ae2f530cb0394db0c4d8bc,
377,Pandas,python,stack overflow,Memory Buffer Errors,CWE-121,Tensor or Array Property Issue,Function Return Value Issue,,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Checking or Modifying Functions Return Value,,3,72,medium repair,Library,pandas/core/window/,7/8/2020,https://github.com/pandas-dev/pandas/commit/1922ec414d50f88fb1db7d219159222f4dc89674,
378,Pandas,python,integer overflow,Numeric Errors,CWE-190,Improper Error Reporting,Improper Error Reporting,"Since pandas represents timestamps in nanosecond resolution, the timespan that can be represented using a 64-bit integer is limited to approximately 584 years",Others,OutOfBoundsDatetime,,Improved Error Reporting,,2,89,medium repair,Library,pandas/_libs/tslibs,5/5/2020,https://github.com/pandas-dev/pandas/commit/5aadb12e409507b78eb372a43a3e37d81460b149,
379,Pandas,python,Use of Uninitialized Resource,Use of Uninitialized Resource,,,Invalid Memory Access,causes segmentation fault when grouped-by column contains NaNs,Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,,5,73,medium repair,Kernel,pandas/core,3/4/2020,https://github.com/pandas-dev/pandas/commit/d88b90d9e74af5570fe82d05ad76faf60c8dc04d,
380,Pandas,python,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,caused a Segmentation Fault when using unicode surrogates in a column name,Segmentation Fault,Segmentation Fault,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,4,17,small repair,Library,pandas/_libs,19/3/2020,https://github.com/pandas-dev/pandas/commit/5b18d3c47695a5e677efdcc65e5eae807bd250a6,
381,Pandas,python,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,was causing a Segmentation Fault when there were blank lines between the header and data rows,Segmentation Fault,Segmentation Fault,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,,3,24,small repair,Library,pandas/_libs/src/parser,15/3/2020,https://github.com/pandas-dev/pandas/commit/95cd98b41b925ecca27c350b860fd311f28c1b82,
382,Pandas,python,File Descriptor Leak,File Descriptor Leak,CWE-403,Inconsistent Business Logic,Inconsistent Business Logic,was causing a file descriptor leak on an empty file,Others,Unauthorized I/O Operations,Modify Business Logic,Modify Business Logic,Modify Business Logic,3,29,small repair,IO operation,pandas/io,14/3/2020,https://github.com/pandas-dev/pandas/commit/2e114ce0f6aa26c8c6ca3257f975f47bde69649b,
383,Pandas,python,integer overflow,Numeric Errors,CWE-190,,Adding or Subtracting Time Delta Objects With Each Other,when subtracting two :class:`Timestamp` that result in an out-of-bounds,Others,OutOfBoundsDatetime,Improved Error Reporting,Improved Error Reporting,,3,28,small repair,Others,pandas/_libs/tslibs,10/3/2020,https://github.com/pandas-dev/pandas/commit/650cf74325bcbd08d0d41d439ae26ba682789f9f,
384,Pandas,python,integer overflow,Numeric Errors,CWE-190,Using Wrong API,API Inconsistency,construction with large nanoseconds keyword value,Unexpected Behavior,Unexpected Behavior,Type Conversion,Handle Data Type Inconsistency,convert_to_timedelta64,3,10,small repair,Others,pandas/_libs/tslibs,4/3/2020,https://github.com/pandas-dev/pandas/commit/9aaaf1b92aafb1f8d7c7cafa2ad87d84cd38ba24,
385,Pandas,python,integer overflow,Numeric Errors,CWE-190,Using Improper Data Type,Data Type Inconsistency,Fixed bug in :meth:`to_datetime` raising when ``cache=True`` and out-of-bound values are present (:issue:`31491`),Others,OutOfBoundsDatetime,Others,Handle Data Type Inconsistency,,5,56,medium repair,Kernel,pandas/core,1/2/2020,https://github.com/pandas-dev/pandas/commit/3a858a3bd2e3b4d74103ca3ebe3a6c5e6629cd92,
386,Pandas,,Improper Input Validation,Improper Input Validation,CWE-20,Using Improper Data Type,Data Type Inconsistency,passing malicious parameter,Segmentation Fault,Segmentation Fault,Modify Data Type,Handle Data Type Inconsistency,,4,38,small repair,Library,pandas/_libs,24/12/2019,https://github.com/pandas-dev/pandas/commit/e745be04791b13c79199a9ae0f864c73cd793aee,
387,Pandas,python,division by zero,Numeric Errors,CWE-369,Function Return Value Issue,Function Return Value Issue,"When dividing by 0, the result should be inf, not NaN",Crash,Crash,Checking or Modifying Functions Return Value,Checking or Modifying Functions Return Value,,3,25,small repair,Kernel,pandas/core/arrays,11/12/2019,https://github.com/pandas-dev/pandas/commit/8841969eea43fa34c84c9cdc2d7f286fcc5e76e5,
388,Pandas,python,File Descriptor Leak,File Descriptor Leak,CWE-403,Inconsistent Business Logic,Inconsistent Business Logic,lack of closing opened files,Others,Unauthorized I/O Operations,Modify Business Logic,Modify Business Logic,ensure closing opened files,4,35,small repair,IO operation,pandas/io/excel/,5/12/2019,https://github.com/pandas-dev/pandas/commit/383c14aa2dcddd08d3075f3b6e76e8d5d72ca9e3,
389,Pandas,python,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,where NA values in the grouping could cause Segmentation Faults or incorrect results,Segmentation Fault,Segmentation Fault,Others,Others,Others,3,27,small repair,Library,pandas/_libs,30/10/2019,https://github.com/pandas-dev/pandas/commit/d0fe636b7357bf16d17e33dc1dd09ad25fd63a16,
390,Pandas,python,Out of Bound Read,Memory Buffer Errors,CWE-125,Passing Malicious Parameters to API Calls,API Inconsistency,Fixed Segmentation Fault in `pandas.core.groupby.DataFrameGroupBy.quantile` when an invalid quantile was passed (:issue:`27470`),Segmentation Fault,Segmentation Fault,adding parameter checking,Improved Error Reporting,,3,18,small repair,Library,pandas/_libs,12/8/2019,https://github.com/pandas-dev/pandas/commit/9fd432beaaae56061fdc7282b13c034a8ef12a07,
391,Pandas,python,integer overflow,Numeric Errors,CWE-190,Using Wrong API,API Inconsistency,,Unexpected Behavior,Unexpected Behavior,Using Proper API,Handle API Issues,,4,48,small repair,Kernel,pandas/core/,21/6/2019,https://github.com/pandas-dev/pandas/commit/c275dbfcee0fa9644fa2718ad76fd91ca056069b,
392,Pandas,python,integer overflow,Numeric Errors,CWE-190,Timestamp Overflow,Improper Error Reporting,,Unexpected Behavior,Unexpected Behavior,Adding Checker for Timestamp Dtype,Improved Error Reporting,,7,55,medium repair,Library,pandas/_libs,20/6/2019,https://github.com/pandas-dev/pandas/commit/388d22c3d1e6804dbc1390e41db1d7277b1d8c66,
393,Pandas,,Others,Others,,invalid return value,Function Return Value Issue,,Segmentation Fault,Segmentation Fault,modifying return value,Checking or Modifying Functions Return Value,,3,15,small repair,Kernel,pandas/core/indexes,15/5/2019,https://github.com/pandas-dev/pandas/commit/9c5165e26260483ae64300c4d98939bf575aab7e,
394,Pandas,,Improper Input Validation,Improper Input Validation,CWE-20,Inconsistent Business Logic,Inconsistent Business Logic,,Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,,5,139,medium repair,Library,pandas/_libs/,20/4/2019,https://github.com/pandas-dev/pandas/commit/9f04bb85acdfc6f8ab1b1640afadb76bafa5bc5c,
395,Pandas,python,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,The bins are monotonically increasing but a ValueError is raised indicating that they aren't,Crash,Crash,Type Conversion,Handle Data Type Inconsistency,cast to float64 to avoid an overflow,3,34,small repair,Kernel,pandas/core/reshape,18/4/2019,https://github.com/pandas-dev/pandas/commit/ecbb0efaaaedd5b3a2937eb52af761a8402c67c4,
396,Pandas,python,Memory Leak,Memory Leak,CWE-401,,Function Return Value Issue," For some reason, passing some of the cdef variables to separate functions (likely starti and endi in this case) are what cause the Memory Leak. ",Resource Consumption,Resource Consumption,Modify Business Logic,Checking or Modifying Functions Return Value,"combine the functions into one large function again, but it may be better to work out an alternative that doesn't cause the leak, like using pointers or perhaps a memory view",3,21,small repair,Library,pandas/_libs,1/4/2019,https://github.com/pandas-dev/pandas/commit/00c119c50728bee88a5e5d1538cf3a405e36997c,
397,Pandas,python,Out of Bound Read,Memory Buffer Errors,CWE-125,Passing Malicious Parameters to API Calls,API Inconsistency,Silently passing incorrect column indices (result of some arithmetic) could potentially lead to a debugging nightmare,Crash,Crash,Adding Checker for Arrays or Tensors Property,Improved Error Reporting,A possible solution is to check if the largest value in usecols is larger than the number of columns at any level,3,39,small repair,IO operation,pandas/io/,30/3/2019,https://github.com/pandas-dev/pandas/commit/025b5dcbcf27f8b3b74a415acc1a17bb50bcebae,
398,Pandas,python,Out of Bound Read,Memory Buffer Errors,CWE-125,,Invalid Memory Access,"Fixed regression in :class:`Categorical`, where constructing it from a categorical ``Series`` and an explicit ``categories=`` that differed from that in the ``Series`` created an invalid object which could trigger Segmentation Faults. (:issue:`25318`)",Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,,3,27,small repair,Kernel,pandas/core/arrays,3/3/2019,https://github.com/pandas-dev/pandas/commit/ce4720575f65df38e59472d7f4d8543ffe7a0c13,
399,Pandas,,Improper Input Validation,Improper Input Validation,CWE-20,Passing Malicious Parameters to API Calls,Function Return Value Issue,,Segmentation Fault,Segmentation Fault,API Usage Update,Checking or Modifying Functions Return Value,,3,12,small repair,Kernel,pandas/core/arrays,9/1/2019,https://github.com/pandas-dev/pandas/commit/8de2a927387ac650eaa3190441fe1adc72bd3fd1,
400,Pandas,python,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Adding Overflow Checker,Adding Overflow Checker,,3,356,large repair,Kernel,pandas/core/arrays,23/12/2018,https://github.com/pandas-dev/pandas/commit/1cd077a3077352d63c1226d554db1e46cb9d2c1a,
401,Pandas,python,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,ug in :func:`read_csv()` in which Memory Leaks occurred in the C engine when parsing ``NaN`` values due to insufficient cleanup on completion or erro,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,,2,47,small repair,Library,pandas/_libs,19/11/2018,https://github.com/pandas-dev/pandas/commit/3d6d8731d10248fd3a7dca4a7868788a8b2fccee,
402,Pandas,python,integer overflow,Numeric Errors,CWE-190,Others,Data Type Range Issue,,Others,OutOfBoundsDatetime,,Adding Overflow Checker,,3,50,small repair,Kernel,pandas/core/arrays,27/10/2018,https://github.com/pandas-dev/pandas/commit/a9ddafea8799f16a9eb80b87b63bff0642de537d,
403,Pandas,python,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,"when values were integral but could not fit inside of int64, overflowing instead",Unexpected Behavior,Unexpected Behavior,Type Checking,Adding Checker for Arrays or Tensors Property,"Ensure that an dtype array of some integer dtype has an int64 dtype if possible If it's not possible, potentially because of overflow, convert the array to float64 instead.",4,40,small repair,Kernel,pandas/core/dtypes,18/09/2018,https://github.com/pandas-dev/pandas/commit/79f7762c622c61e0dbf32575403206bcc9c402ab,
404,Pandas,python,integer overflow,Numeric Errors,CWE-190,Timestamp Overflow,Adding or Subtracting Time Delta Objects With Each Other,,Crash,Crash,Adding Checker for Timestamp Dtype,Adding Overflow Checker,,3,38,small repair,Kernel,pandas/core/arrays,31/08/2018,https://github.com/pandas-dev/pandas/commit/8c128a3660b9642840cf8372ebfb9256ad712bed,
405,Pandas,python,infinite Loop,Infinite Loop,CWE-835,,Out of Bound Read,,Crash,Crash,,Improved Error Reporting,,4,87,medium repair,Kernel, pandas/core,1/8/2018,https://github.com/pandas-dev/pandas/commit/57c7daa3251e8fed3f3f709ab5bc8e707db99e98,
406,Pandas,python,Improper Input Validation,Improper Input Validation,CWE-20,Passing Malicious Parameters to API Calls,Inconsistent Business Logic,,Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,,3,298,large repair,Library,pandas/_libs,20/7/2018,https://github.com/pandas-dev/pandas/commit/0a0b2b9fc56eb0753b6d07a55d497b970c8ccfe0,
407,Pandas,python,Memory Leak,Memory Leak,CWE-401,Passing Malicious Parameters to API Calls,API Inconsistency,"caused a Memory Leak when calling ``.rolling(...).quantile(q)`` with ``q`` in (0,1)",Resource Consumption,Resource Consumption,Modify Business Logic,Modify Business Logic,,2,3,small repair,Library,pandas/_libs,18/07/2018,https://github.com/pandas-dev/pandas/commit/27ebb3e1e40513ad5f8919a5bbc7298e2e070a39,
408,Pandas,python,integer overflow,Numeric Errors,CWE-190,Improper Error Reporting,Improper Error Reporting,,Unexpected Behavior,Unexpected Behavior,Improved Error Reporting,Improved Error Reporting,,2,19,small repair,Kernel,pandas/core,12/6/2018,https://github.com/pandas-dev/pandas/commit/defdb34bafa3900069d399ce597c0abbd4a2b0cc,
409,Pandas,python,out of bound write,Memory Buffer Errors,CWE-787,lack of Adding Overflow Checker,Others,,Unexpected Behavior,Unexpected Behavior,Adding Overflow Checker,Adding Overflow Checker,,4,76,medium repair,Others,pandas/_libs/tslibs,10/02/2018,https://github.com/pandas-dev/pandas/commit/c0e75a59b8fd2870c55b8e15565d1f5f8be9ec00,
410,Pandas,python,integer overflow,Numeric Errors,CWE-190,Passing Malicious Parameters to API Calls,API Inconsistency,where large numeric values were causing an ``OverflowError`,Unexpected Behavior,Unexpected Behavior,Improved Error Reporting,Improved Error Reporting,,3,17,small repair,IO operation,pandas/io/json/,27/12/2017,https://github.com/pandas-dev/pandas/commit/ee2e6de7c236d2a098e7ad92a4c6a998f50472f9,
411,Pandas,python,integer overflow,Numeric Errors,CWE-190,variables or tensors with large range,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Adding Checker for Timestamp Dtype,Handle Data Type Inconsistency,"For integers smaller than what int64 can handle, we gracefully default to the object dtype instead of overflowing.",4,37,small repair,Library,pandas/_libs/src/,5/12/2017,https://github.com/pandas-dev/pandas/commit/6b6cfb84ed37c94cbae54e89437c14fe84cbdc4f,
412,Pandas,python,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Adding Overflow Checker,Adding Overflow Checker,convert datetime to np.datetime64,6,67,medium repair,Kernel, pandas/core/indexes,4/11/2017,https://github.com/pandas-dev/pandas/commit/8388a47b7b09d345f463fe5fe91f32e87f7bb550,
413,Pandas,python,Incorrect Conversion between Numeric Types,Numeric Errors,CWE-681,incorrect type conversion,Data Type Inconsistency,Type Conversion,Segmentation Fault,Segmentation Fault,cHange array dimension,Adding Checker for Arrays or Tensors Property,make multi dimensional array flattened,4,21,small repair,Library,pandas/_libs/src,28/10/2017,https://github.com/pandas-dev/pandas/commit/5959ee3e133723136d4862864988a63ef3cc2a2f,
414,Pandas,C,Out of Bound Read,Memory Buffer Errors,CWE-121,Loops on DataFrame columns being stuck on the same column if enc->errorMsg was set,Improper Error Reporting,,Segmentation Fault,Segmentation Fault,Modify Business Logic,Improved Error Reporting,,5,68,medium repair,Library,pandas/_libs/src/ujson,14/10/2017,https://github.com/pandas-dev/pandas/commit/446d5b4bc13636cb4d569aeb5669421e9ee862ec,
415,Pandas,python,integer overflow,Numeric Errors,CWE-190,Others,Data Type Range Issue,,Crash,Crash,Type Conversion,Handle Data Type Inconsistency,Adding Checker for Timestamp Dtype,4,29,small repair,Library,pandas/_libs,23/9/2017,https://github.com/pandas-dev/pandas/commit/76d17449f868e25b68bd636906b8f70c683761af,
416,Pandas,C,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,insufficient precision,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,concert int to int64,7,315,large repair,Library,pandas/_libs/src/parser,23/7/2017,https://github.com/pandas-dev/pandas/commit/8d7d3fb545b4273cf9d1a61bf7ea3bfdde8a1199,
417,Pandas,python,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,lack of emptiness checking,Tensor or Array Property Issue,in which empty data inputs were causing Python to Crash (:issue:`16302`),Segmentation Fault,Segmentation Fault,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,,3,24,small repair,Library,pandas/_libs,9/5/2017,https://github.com/pandas-dev/pandas/commit/81aa70c2a598f9c12d8cb56a4d758b7f213770fe,
418,Pandas,C,Memory Leak,Memory Leak,CWE-401,Function Return Value Issue,Function Return Value Issue,,Resource Consumption,Resource Consumption,adding checker for return value,Checking or Modifying Functions Return Value,,3,15,small repair,Library,pandas/_libs,20/4/2017,https://github.com/pandas-dev/pandas/commit/b17e28638995bbfc32bc3dd7c53cd8a343191e58,
419,Pandas,python,integer overflow,Numeric Errors,CWE-190,Others,Data Type Inconsistency,his is only an issue when the period is in the index. pd.DataFrame(),Unexpected Behavior,Unexpected Behavior,Adding Checker for Timestamp Dtype,Adding Checker for Arrays or Tensors Property,,6,150,medium repair,Others,pandas/formats,13/4/2017,https://github.com/pandas-dev/pandas/commit/7ee73ffcfd1cdf896a53589eebf74557210ab26c,
420,Pandas,python,Memory Leak,Memory Leak,CWE-401,Inconsistent Business Logic,Inconsistent Business Logic,"relying on __dealloc__ to clean up malloc() ed memory can lead to a perceived ""leak"" on PyPy since the garbage collector will not necessarily collect the object as soon as its refcnt reaches 0.",Resource Consumption,Resource Consumption,Modify Business Logic,Modify Business Logic,"Instead, pre-emptively release memory when close() is called The code still maintains backward compatibility for the case where close() is never called",3,24,small repair,Library,pandas/_libs/src/parse,13/3/2017,https://github.com/pandas-dev/pandas/commit/7d04391dd3240c2d7cc80d638a39ad06b1ab679a,
421,Pandas,python,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,When the numbers in `X` are large it can cause an overflow error on windows machine where the native `int` is 32 bit.,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,,2,3,small repair,Others,pandas/tools,1/2/2017,https://github.com/pandas-dev/pandas/commit/48fc9d613323ada9702a7d5c78c23eb0e8cae8a8,
422,Pandas,C\python,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Improper Resource Locking,Concurrency Issue,,Segmentation Fault,Segmentation Fault,maintain python GIL,Resource Initialization,initialize variables with NULL,5,66,medium repair,Library,pandas/src/parser,20/1/2017,https://github.com/pandas-dev/pandas/commit/681e6a9b07271a0955e6780e476ab2d7101e549c,
423,Pandas,python,integer overflow,Numeric Errors,CWE-190,Timestamp Overflow,Adding or Subtracting Time Delta Objects With Each Other,,Unexpected Behavior,Unexpected Behavior,,Adding Overflow Checker,mproved error message,5,53,medium repair,Others,pandas/tseries,14/1/2017,https://github.com/pandas-dev/pandas/commit/78920775b0c0e5ed3db07a44e5fe2ae878adf4ef,
424,Pandas,python,integer overflow,Numeric Errors,CWE-190,incorrect variable sign usage,Data Type Inconsistency,,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,,10,66,medium repair,Others,*,20/12/2016,https://github.com/pandas-dev/pandas/commit/b35c68996d4dfcd565dfbd7e27b53b392efe14cf,
425,Pandas,python,integer overflow,Numeric Errors,CWE-190,Timestamp Overflow,Adding or Subtracting Time Delta Objects With Each Other,,Unexpected Behavior,Unexpected Behavior,,Adding Overflow Checker,Expands checked-add array addition introduced in gh-14237 to include all Others addition cases (i.e. TimedeltaIndex and Timedelta),9,267,large repair,Kernel,pandas/core,17/12/2016,https://github.com/pandas-dev/pandas/commit/bdbebc4f3be9c14ad7ff03796eb36d415b397a52,
426,Pandas,python,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,convert in to int64,2,42,small repair,Others,pandas/src/,06/12/2016,https://github.com/pandas-dev/pandas/commit/51f725f7e817df964387b3b68bdf01a07e9fb8cc,
427,Pandas,python,integer overflow,Numeric Errors,CWE-190,,Adding or Subtracting Time Delta Objects With Each Other,,Unexpected Behavior,Unexpected Behavior,,Adding Overflow Checker,,6,88,medium repair,Kernel,pandas/core,22/10/2016,https://github.com/pandas-dev/pandas/commit/83a380c95f89542a74b37f3cbd116f0e368c0d12,
428,Pandas,python,Null Pointer Dereference,Null Pointer Dereference,CWE-476,Using Improper Data Type,Data Type Inconsistency,Weird Segmentation Fault arises when you call `lib.isnullobj` with an array that uses 0-field values to mean `None`.,Segmentation Fault,Segmentation Fault,Type Conversion,Handle Data Type Inconsistency,"CHanged input to be a `Python` object (i.e. no typing), and the Segmentation Fault went away",4,83,medium repair,Library,pandas/lib.pyx,24/7/2016,https://github.com/pandas-dev/pandas/commit/ee6c0cdbca17fb4a852fc8099e79c49faa662687,
429,Pandas,C,buffer overflow,Memory Buffer Errors,CWE-120,limited buffer size,Limited Stack or Buffer Size,"Cause of error was the fact that pandas was not increasing the buffer size when the desired space would fill the buffer to capacity, which later would cause a buffer overflow error when checking the EOF terminator of the CSV stream",Crash,Crash,Modify Business Logic,Modify Business Logic,Modify Business Logic to increase buff size,3,23,small repair,Library,pandas/src/parser/,3/3/2016,https://github.com/pandas-dev/pandas/commit/c69037cbac355ecd474167e52ebeac898ffd828b,
430,Pandas,C,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,,3,26,small repair,Library,pandas/src/ujson/python,31/08/2015,https://github.com/pandas-dev/pandas/commit/a06816eb193762d58ffecadec2b08607cb955397,
431,Pandas,python,integer overflow,Numeric Errors,CWE-787,limited numerical precision,Data Type Range Issue,construction with large nanoseconds keyword value,Unexpected Behavior,Unexpected Behavior,timestamp conversion,Checking or Modifying Functions Return Value,convert_to_timedelta64,4,37,small repair,Kernel,pandas/core/,29/08/2015,https://github.com/pandas-dev/pandas/commit/ba0704f336c733f89ac8fa23c8700bd22ae620d4,
432,Pandas,python,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,,6,138,medium repair,Others,*,26/06/2015,https://github.com/pandas-dev/pandas/commit/25fc49d975d74c5cb969089dcb3efeda15c3262f,
433,Pandas,python,insufficient precision,Numeric Errors,CWE-1339,Using Improper Data Type,Function Return Value Issue,,Crash,Crash,Modify Data Type,Handle Data Type Inconsistency,,3,52,medium repair,Kernel,pandas/core/,30/5/2015,https://github.com/pandas-dev/pandas/commit/ed000e98f71119c4a8e9c9b35b638a6d070970e3,
434,Pandas,python,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,,5,146,medium repair,Library,pandas/src/parser,12/4/2015,https://github.com/pandas-dev/pandas/commit/3a44ba48a03964d626511782de21d2e187818127,
435,Pandas,C\python,buffer overflow,Memory Buffer Errors,CWE-120,malformed input files,Others,Bug in ``read_csv`` with buffer overflows with certain malformed input files (:issue:`9205`),Crash,Crash,Modify Business Logic,Modify Business Logic,,5,464,large repair,Library,pandas/src/parser,5/2/2015,https://github.com/pandas-dev/pandas/commit/c6c9c0bfc10e24bdd0e4d32f7a8faf7fbc2294b2,
436,Pandas,python,division by zero,Numeric Errors,CWE-369,Tensor or Array Property Issue,Tensor or Array Property Issue,Fixed division by zero error for ``Series.kurt()`` when all values are equal (:issue:`9197`),Crash,Crash,adding checker for array property,Adding Checker for Arrays or Tensors Property,,3,41,small repair,Kernel,pandas/core,04/01/2015,https://github.com/pandas-dev/pandas/commit/f761e3d351ee02c74f62b22c31dff5daef23e4d2,
437,Pandas,python,stack overflow,Memory Buffer Errors,CWE-121,Passing Malicious Parameters to API Calls,API Inconsistency,,Crash,Crash,,Improved Error Reporting,,3,20,small repair,Kernel,pandas/core/indexes,25/11/2017,https://github.com/pandas-dev/pandas/commit/b69c1a26899b38adff8390236ee83ba36af0374e,
438,Pandas,python,Out of Bound Read,Memory Buffer Errors,CWE-125,Passing Malicious Parameters to API Calls,Function Return Value Issue,,Segmentation Fault,Segmentation Fault,,Checking or Modifying Functions Return Value,,3,23,small repair,Others,pandas/window,23/2/2017,https://github.com/pandas-dev/pandas/commit/b94186d4c58ee055656a84f55618be537db0095a,
439,Pandas,python,insufficient precision,Numeric Errors,CWE-1339,Others,Data Type Range Issue,adding explicit range checking,Unexpected Behavior,Unexpected Behavior,,Improved Error Reporting,,4,68,medium repair,IO operation,pandas/io,17/11/2016,https://github.com/pandas-dev/pandas/commit/fe555db3f178b57f1d15c6c30f7bea0ca452db68,
440,Pandas,python,Others,Others,,API Version Issue,API Inconsistency,,Segmentation Fault,Segmentation Fault,Update API Version,Handle API Issues,,7,215,large repair,Library,pandas/tseries,12/11/2016,https://github.com/pandas-dev/pandas/commit/f8bd08e9c2fc6365980f41b846bbae4b40f08b83,
441,Pandas,C/python,integer underflow,Numeric Errors,CWE-191,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Others,Handle Data Type Inconsistency,,7,83,medium repair,Library,pandas/src/datetime,20/10/2016,https://github.com/pandas-dev/pandas/commit/65362aa4f06f01efdc20ca487c1c3c1f090613ee,
442,Pandas,python,integer overflow,Numeric Errors,CWE-190,,Adding or Subtracting Time Delta Objects With Each Other,TimedeltaIndex addition,Unexpected Behavior,Unexpected Behavior,,Adding Overflow Checker,,5,57,medium repair,Kernel,pandas/core/n,27/9/2016,https://github.com/pandas-dev/pandas/commit/977b384cc7cb0ee0d403730ca4b34e32b388ac0c,
443,Pandas,python,integer overflow,Numeric Errors,CWE-190,incorrect type conversion,Data Type Inconsistency,,Unexpected Behavior,Unexpected Behavior,,Improved Error Reporting,,3,119,medium repair,Library,pandas/tslib,2/6/2016,https://github.com/pandas-dev/pandas/commit/ce56542d1226adf8b3439c51f0c34b49dd53bb28,
444,Pandas,python,integer overflow,Numeric Errors,CWE-190,variables or tensors with large range,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Others,Handle Data Type Inconsistency,,6,27,small repair,IO operation,pandas/io,6/5/2016,https://github.com/pandas-dev/pandas/commit/1296ab39d32acaf2c77ed0c185fafe4ebcfedcb3,
445,Pandas,C,Double Free,Double Free,CWE-415,Use of Uninitialized Resource,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,Initialize buffe with NULL,Resource Initialization,,3,41,small repair,Library,pandas/src/parser/,27/1/2016,https://github.com/pandas-dev/pandas/commit/f32b44fed1c2cf815f0c39eb9cb1508cef5ca542,
446,Pandas,python,Infinite Loop,Infinite Loop,CWE-835,type comparison,Data Type Inconsistency,,Hang,Hang,,Checking or Modifying Functions Return Value,,3,11,small repair,Library,pandas/tslib,04/01/2016,https://github.com/pandas-dev/pandas/commit/160e7f281acb8576900c68a30c0bb7bd4a56b912,
447,Pandas,python,Infinite Loop,Infinite Loop,CWE-835,type comparison,Data Type Inconsistency,,Hang,Hang,,Checking or Modifying Functions Return Value,,3,11,small repair,Library,pandas/tslib,04/01/2016,https://github.com/pandas-dev/pandas/commit/5866b2c1f803d5974632beb9f9d3a7833db17d19,
448,Pandas,python,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,,Checking or Modifying Functions Return Value,,4,37,small repair,Kernel,pandas/core,28/08/2016,https://github.com/pandas-dev/pandas/commit/1da4a6d98b0f679b639af388c9a25222887c68d4,
449,Pandas,C/python,Improper Input Validation,Improper Input Validation,CWE-20,Inconsistent Business Logic,Inconsistent Business Logic,,Segmentation Fault,Segmentation Fault,Adding checker for categorical index,Modify Business Logic,,3,112,medium repair,Library,pandas/src/ujson/python/,10/06/2015,https://github.com/pandas-dev/pandas/commit/07ea11caac8a68aa36aa6d8bd06a115e2628eef9,
450,Pandas,C/python,Improper Input Validation,Improper Input Validation,CWE-20,Inconsistent Business Logic,Inconsistent Business Logic,,Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,,5,141,medium repair,Library,pandas/src/parser,11/04/2015,https://github.com/pandas-dev/pandas/commit/a8b99baa470d70d35fb7007c65eca058561b1852,
451,Pandas,python,division by zero,Numeric Errors,CWE-369,Function Return Value Issue,Function Return Value Issue,when all values are equal,Crash,Crash,,Checking or Modifying Functions Return Value,,3,41,small repair,Kernel,pandas/core/,05/01/2015,https://github.com/pandas-dev/pandas/commit/3afd6c76ead9020eb2cd84c6f532f774ce3d4e84,
452,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,1,9,micro repair,Numeric Operation,numpy/core/src/multiarray,23/09/2021,https://github.com/numpy/numpy/commit/ec6b1aef8d81a06385f9602688c500009f71b41c,
453,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,using Py_DECREF to release memory,Resource Consumption,Resource Consumption,remove Memory release statement,Checking or Modifying Functions Return Value,removing Py_DECREF to free allocated memory,1,3,micro repair,Numeric Operation,numpy/core/src/umath/,22/09/2021,https://github.com/numpy/numpy/commit/0ed58f8b3eabb82f82176f58a311d7e3a0d4da32,
454,Numpy,C,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,One of the multiplication operands should have type 'size_t'.,Unexpected Behavior,Unexpected Behavior,Type Conversion,Handle Data Type Inconsistency,One of the multiplication operands should have type 'size_t'.,1,2,micro repair,Numeric Operation,numpy/core/src/multiarray,21/09/2021,https://github.com/numpy/numpy/commit/10d15ea888880e9b0d22fd7e36f96fff18255e55,
455,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,1,1,micro repair,Numeric Operation,numpy/core/src/multiarray,09/07/2021,https://github.com/numpy/numpy/commit/10d15ea888880e9b0d22fd7e36f96fff18255e55,
456,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,2,25,small repair,Numeric Operation,numpy/core/src/multiarray,06/07/2021,https://github.com/numpy/numpy/commit/b63e25648f2d7d0c2d56851352740620848da3ae,
457,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,1,2,micro repair,Numeric Operation,numpy/core/src/umath,06/07/2021,https://github.com/numpy/numpy/commit/bdb5cc7b54d19f1f79eba1680a59f6852c6e3614,
458,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,1,1,micro repair,Numeric Operation,numpy/core/src/umath,05/07/2021,https://github.com/numpy/numpy/commit/4b971415cd44ab42f4853c3cd5639ff14a9c329d,
459,Numpy,C,Infinite Loop,Infinite Loop,CWE-835,Inconsistent Business Logic,Inconsistent Business Logic,The issue appears when the compiler miss inlining a function that returns or accepts a SIMD vector.,Hang,Hang,Modify Business Logic,Modify Business Logic,"Count the zero bytes between `*d` and `end`, updating `*d` to point to where to keep counting from",1,4,micro repair,Numeric Operation,numpy/core/src/multiarray,03/07/2021,https://github.com/numpy/numpy/commit/e69faef03428b82f5651a5fb521610ddea2bd22a,
460,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,1,2,micro repair,Numeric Operation,numpy/core/src/multiarray,02/07/2021,https://github.com/numpy/numpy/commit/40ea4aadb82be7aea3e0d28221288d11a9bf7cb8,
461,Numpy,C,Null Pointer Dereference,Null Pointer Dereference,CWE-476,lack of checking for Null Pointer Dereference,Invalid Memory Access,Invalid Memory Access,Segmentation Fault,Segmentation Fault,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,2,14,small repair,Numeric Operation,numpy/core/src/multiarray/,25/06/2021,https://github.com/numpy/numpy/commit/6e9b746833f23c15741d741c339eaaaece639ce0,
462,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,2,4,small repair,Numeric Operation,numpy/core/src/umath,24/06/2021,https://github.com/numpy/numpy/commit/2b18f72ad0784abdbc2eb302eb84511f62042a9b,
463,Numpy,C,Null Pointer Dereference,Null Pointer Dereference,CWE-476,lack of checking for Null Pointer Dereference,Invalid Memory Access,Invalid Memory Access,Segmentation Fault,Segmentation Fault,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,1,9,micro repair,Numeric Operation,numpy/core/src/multiarray/,24/06/2021,https://github.com/numpy/numpy/commit/be09bb6ba4d27fbd1f667d34bb2f11cccb446d65,
464,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,1,1,micro repair,Numeric Operation,numpy/core/src/umath/,21/06/2021,https://github.com/numpy/numpy/commit/548b8c72d66bb279d7c6dea9c2ff67e7ec21c7da,
465,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,1,23,micro repair,Numeric Operation,numpy/core/src/multiarray/,18/06/2021,https://github.com/numpy/numpy/commit/bfc3d87e1d85913918c39db7c1afd177578bc3ab,
466,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,1,1,micro repair,Numeric Operation,numpy/core/src/multiarray,18/06/2021,https://github.com/numpy/numpy/commit/ced57c47b24b1b2ff275fef2b633a2b227a7a5cd,
467,Numpy,C,Out of Bound Read,Memory Buffer Errors,CWE-125,Out of Bound Read,Out of Bound Read,,Crash,Crash,Modify Business Logic,Modify Business Logic,,1,10,micro repair,Numeric Operation,numpy/core/src/multiarray,09/06/2021,https://github.com/numpy/numpy/commit/04ab04d93d4d7a4d241fe0ceb725436a8b6c8c2e,
468,Numpy,,division by zero,Numeric Errors,CWE-369,Inconsistent Business Logic,Inconsistent Business Logic,dividing the smallest representable integer by -1 causes a SIFGPE,Crash,Crash,Modify Business Logic,Modify Business Logic,adding a checker if dividing smallest number with -1,1,124,medium repair,Numeric Operation,numpy/core/src/umath,20/05/2021,https://github.com/numpy/numpy/commit/4619081d1faca58dd3e25db76164c1c7ad928a0f,
469,Numpy,C,insufficient precision,Numeric Errors,CWE-1339,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,,6,157,medium repair,Platform,numpy/core/src/common/simd/,20/05/2021,https://github.com/numpy/numpy/commit/36cc9be1b66bbcd291652095bed4f75887eb84e8,
470,Numpy,C,insufficient precision,Numeric Errors,CWE-1339,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,,4,39,small repair,Platform,numpy/core/src/common/simd,19/05/2021,https://github.com/numpy/numpy/commit/519ab995e59b33b68ec28ac0c635158f3acc5447,
471,Numpy,C,buffer overflow,Memory Buffer Errors,CWE-120,Tensor or Array Property Issue,Tensor or Array Property Issue,Tensor or Array Property Issue,Crash,Crash,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,,1,16,micro repair,Numeric Operation,numpy/core/src/multiarray,11/05/2021,https://github.com/numpy/numpy/commit/ae317fd9ff3e79c0eac357d723bfc29cbd625f2e,
472,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,1,7,micro repair,Numeric Operation,numpy/core/src/umath,07/05/2021,https://github.com/numpy/numpy/commit/d908afddfad9508f837aadc6b8c29dd0c94694a1,
473,Numpy,C,Infinite Loop,Infinite Loop,CWE-835,Others,Data Type Inconsistency,Arithmetic with None and np.longdouble,Segmentation Fault,Segmentation Fault,Type Conversion,Improved Error Reporting,Improved Error Reporting,2,145,medium repair,Numeric Operation,numpy/core/src/umath/,28/03/2021,https://github.com/numpy/numpy/commit/7a4098825a301be93f6e13e69cf12add9a940cd4,
474,Numpy,C,Memory Leak,Memory Leak,CWE-401,Inconsistent Business Logic,Inconsistent Business Logic,missing static leading to a (harmless) ref-leak,Resource Consumption,Resource Consumption,Modify Business Logic,Modify Business Logic,Add missing static leading to a (harmless) ref-leak ,1,2,micro repair,Numeric Operation,numpy/core/src/umath/,23/03/2021,https://github.com/numpy/numpy/commit/d2a608224de02dff0c62cc2eeab3882a5402cb91,
475,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,5,7,small repair,Numeric Operation,numpy/core/src/multiarray,20/03/2021,https://github.com/numpy/numpy/commit/2ccc7942f072b7fdbe54f148cdcb6a7d79388a89,
476,Numpy,C,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,incorrect error handling,Improper Error Reporting,The cause seems to be some combination of incomplete error handling in nditer ( known problem which @seberg seems to have been working on fixing a few months ago),Segmentation Fault,Segmentation Fault,,Improved Error Reporting,,4,43,small repair,Numeric Operation, numpy/core/src/multiarray,22/2/2021,https://github.com/numpy/numpy/commit/d23d968fef1464407bcb1b28147dcfff133bced4,
477,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,1,1,micro repair,Others,numpy/f2py,17/2/2021,https://github.com/numpy/numpy/commit/0eb9f54e5e466c8d7a76ae116712b368d045c7e0,
478,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,1,7,micro repair,Numeric Operation,numpy/core/src/multiarray,16/2/2021,https://github.com/numpy/numpy/commit/e9070852051515395e0ae9bbe66f929111d59c41,
479,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,1,7,micro repair,Numeric Operation,numpy/core/src/multiarray,15/2/2021,https://github.com/numpy/numpy/commit/fe16f90d637e6b1e4f7835f286bb4ae40f76e753,
480,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,2,8,small repair,Platform,numpy/core/src/_simd,12/11/2020,https://github.com/numpy/numpy/commit/509b5ae4a7bb3c99324fd302ead1bbf4b130c741,
481,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,1,1,micro repair,Numeric Operation,numpy/core/src/umath,11/11/2020,https://github.com/numpy/numpy/commit/c946dbaed8737af68fee8de44cbde7169a8ec75c,
482,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,1,5,micro repair,Platform,numpy/core/src/_simd/,11/11/2020,https://github.com/numpy/numpy/commit/a82260f332138c7d703e7de21e8907f34fb48e6e,
483,Numpy,C,Out of Bound Read,Memory Buffer Errors,CWE-125,Out of Bound Read,Out of Bound Read, out of bound pointer,Segmentation Fault,Segmentation Fault,checking pointer bound,Others,,1,2,micro repair,Numeric Operation,numpy/core/src/umath/,10/11/2020,https://github.com/numpy/numpy/commit/d6ecc97f55fd7ce3a5f3d4709938e7cc066900b8,
484,Numpy,C,File Descriptor Leak,File Descriptor Leak,CWE-403,Inconsistent Business Logic,Inconsistent Business Logic,lack of close sensitive file descriptors before invoking a child process,Others,Bypass Protection Mechanism,Modify Business Logic,Modify Business Logic,,2,64,medium repair,Numeric Operation,numpy/core/src/multiarray,9/11/2020,https://github.com/numpy/numpy/commit/a74789081fd9753c5e5637c404523b8f47b55dcc,
485,Numpy,C,Memory Leak,Memory Leak,CWE-401,Inconsistent Business Logic,Inconsistent Business Logic,,Resource Consumption,Resource Consumption,Modify Business Logic,Modify Business Logic,,2,109,medium repair,Numeric Operation,numpy/core/src/multiarray,22/10/2020,https://github.com/numpy/numpy/commit/84626f2cdf1e14fcd5acfad5169afbe6830a0bed,
486,Numpy,C,File Descriptor Leak,File Descriptor Leak,CWE-403,Inconsistent Business Logic,Inconsistent Business Logic,,Others,Bypass Protection Mechanism,,Modify Business Logic,Modify Business Logic,2,45,small repair,Numeric Operation,numpy/core/src/multiarray,19/10/2020,https://github.com/numpy/numpy/commit/78080362911a36a2f4eff99a41b42dfb4c18c39c,
487,Numpy,C,stack overflow,Memory Buffer Errors,CWE-121,maximum recursion exceed,Limited Stack or Buffer Size,maximum recursion depth exceeded while trying to create self-referential dtypes,Crash,Crash,adding checker for recursive call,Adding Checker for Recurrsion,,2,47,medium repair,Numeric Operation,numpy/core/src/multiarray,18/10/2020,https://github.com/numpy/numpy/commit/bb76bff17f86e468ca9fbc5071d95782dc932c10,
488,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,Missing Release of Memory after Effective Lifetime,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,,3,22,small repair,Numeric Operation,numpy/core/src/multiarray,03/10/2020,https://github.com/numpy/numpy/commit/e6b8b19ee832ae89289721301a4f5afcd454ec4f,
489,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,2,6,small repair,Numeric Operation,numpy/core/src/multiarray/,02/10/2020,https://github.com/numpy/numpy/commit/565fe77f9ed8ed5720b42ddc3dc30947a1f3e9ae,
490,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,Missing Release of Memory after Effective Lifetime,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,,3,22,small repair,Numeric Operation,numpy/core/src/multiarray,02/10/2020,https://github.com/numpy/numpy/commit/0e4a4d4026e9fba72c5e063c59f243a755d8979a,
491,Numpy,C,Use After Free,Use After Free,CWE-416,Function Return Value Issue,Function Return Value Issue,,Others,Bypass Protection Mechanism,Modify Business Logic,Checking or Modifying Functions Return Value,,1,5,micro repair,Numeric Operation,numpy/core/src/multiarray,08/07/2020,https://github.com/numpy/numpy/commit/b3544a1e1339834af30bc1f6fd9c8f1313b6a96c,
492,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,Missing Release of Memory after Effective Lifetime,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,,1,26,micro repair,Numeric Operation,numpy/core/src/multiarray,08/06/2020,https://github.com/numpy/numpy/commit/002fa2f4e77caee20e507ef151e30a77fd2099a5,
493,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,Missing Release of Memory after Effective Lifetime,Resource Consumption,Resource Consumption,using npy PyArray_DescrFromType,Handle Memory Release Issue,,1,4,micro repair,Numeric Operation,numpy/core/src/multiarray,13/06/2020,https://github.com/numpy/numpy/commit/cb98ad400c701f189d4e4043ee2cb44857733df4,
494,Numpy,C,Memory Leak,Memory Leak,CWE-401,Inconsistent Business Logic,Inconsistent Business Logic,,Resource Consumption,Resource Consumption,Modify Business Logic,Modify Business Logic,,3,18,micro repair,Numeric Operation,numpy/core/src/multiarray,26/05/2020,https://github.com/numpy/numpy/commit/e4894aef5c93c845081388818a2eb4264c5e1d72,
495,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,2,11,small repair,Numeric Operation,numpy/core/src/multiarray,23/05/2020,https://github.com/numpy/numpy/commit/ba5205c1b8a7bebdf37535c701ffcd8bd79362bb,
496,Numpy,C,Null Pointer Dereference,Null Pointer Dereference,CWE-476,lack of checking for Null Pointer Dereference,Invalid Memory Access,Invalid Memory Access,Segmentation Fault,Segmentation Fault,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,2,45,small repair,Numeric Operation,numpy/core/src/multiarray,21/05/2020,https://github.com/numpy/numpy/commit/66c756ce333dc40120d4dd77b14517c6819cd410,
497,Numpy,C,Null Pointer Dereference,Null Pointer Dereference,CWE-476,lack of checking for Null Pointer Dereference,Invalid Memory Access,Invalid Memory Access,Segmentation Fault,Segmentation Fault,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,1,62,small repair,Numeric Operation,numpy/core/src/multiarray,08/01/2020,https://github.com/numpy/numpy/commit/bec92c201c708e13265b935318ca0f585264a92e,
498,Numpy,C,Use After Free,Use After Free,CWE-416,Passing Malicious Parameters to API Calls,API Inconsistency,update PyArray_DATA,Others,Bypass Protection Mechanism,Passing Safe Parameter,Handle API Issues,update PyArray_DATA,1,7,micro repair,Numeric Operation,numpy/core/src/multiarray,8/10/2019,https://github.com/numpy/numpy/commit/0927f7bda1396007b8168192a1d181b0a34af89d,
499,Numpy,C,integer overflow,Numeric Errors,CWE-190,Passing Malicious Parameters to API Calls,API Inconsistency,,Unexpected Behavior,Unexpected Behavior,Using Proper API,Handle API Issues,,2,117,medium repair,Library,numpy/lib/,5/9/2019,https://github.com/numpy/numpy/commit/4da9256cd8e0cfc82d27530526857bc70a6c2309,
500,Numpy,C,Improper Input Validation,Improper Input Validation,CWE-20,API Misuse,API Inconsistency,passing str to random.permutation(),Segmentation Fault,Segmentation Fault,,Improved Error Reporting,,4,42,small repair,Library,numpy/random/,22/8/2019,https://github.com/numpy/numpy/commit/965ea2ff417bcb285beca5c36cd02a8790a3d8f6,
501,Numpy,C,Memory Leak,Memory Leak,CWE-401,,Invalid Memory Access,Invalid Memory Access,Resource Consumption,Resource Consumption,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,2,16,small repair,Others,numpy/f2py,19/8/2019,https://github.com/numpy/numpy/commit/98bdde643af6443d68a8c6233807b75bd3f0ed80,
502,Numpy,C,Memory Leak,Memory Leak,CWE-401,Function Return Value Issue,Function Return Value Issue,lack of checking the return value of PyUnicode_AsASCIIString,Resource Consumption,Resource Consumption,adding checker for return value,Checking or Modifying Functions Return Value,checking the return value of PyUnicode_AsASCIIString,2,16,small repair,Others,numpy/f2py,19/8/2019,https://github.com/numpy/numpy/commit/4ada0641ed1a50a2473f8061f4808b4b0d68eff5,
503,Numpy,configuration,Behavioral Change in New Version or Environmen,Others,CWE-439,API Version Issue,API Inconsistency,Pytest-5.1.0,Segmentation Fault,Segmentation Fault,Update API Version,Handle API Issues,,2,7,small repair,Others,.travis.yml,18/8/2019,https://github.com/numpy/numpy/commit/bb257bd058997c903c454f17402f553664159c82,
504,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,20,148,medium repair,Numeric Operation,numpy/core/src/multiarray,3/7/2019,https://github.com/numpy/numpy/commit/deea4983aedfa96905bbaee64e3d1de84144303f,
505,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,,3,19,medium repair,Numeric Operation,numpy/core/src/multiarray,28/06/2019,https://github.com/numpy/numpy/commit/ad84b69bda8eb5e2998370148b9e830d40099d5c,
506,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_XDecref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,,2,18,medium repair,Numeric Operation,numpy/core/src/multiarray,27/06/2019,https://github.com/numpy/numpy/commit/0570cff60c79b72f74db179f1871a3fd5badb45a,
507,Numpy,C,Others,Others,,,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,Improved Error Reporting,Improved Error Reporting,Improved Error Reporting,3,65,medium repair,Numeric Operation, numpy/core/src/multiarray/,11/6/2019,https://github.com/numpy/numpy/commit/bc3c7176987a5017126abbc861458fe53cd099fc,
508,Numpy,C,Use After Free,Use After Free,CWE-416,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,,2,13,small repair,Numeric Operation,numpy/core/src/multiarray,5/6/2019,https://github.com/numpy/numpy/commit/9776a73cee9eaaff6af40e971fa2bb7f8f1086c5,
509,Numpy,C,Use After Free,Use After Free,CWE-416,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,,1,4,micro repair,Numeric Operation,numpy/core/src/multiarray,4/6/2019,https://github.com/numpy/numpy/commit/5a967c9d61f7c2ecce4e215065731a7ab2832574,
510,Numpy,C,Null Pointer Dereference,Null Pointer Dereference,CWE-476,lack of checking for Null Pointer Dereference,Invalid Memory Access,Invalid Memory Access,Segmentation Fault,Segmentation Fault,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,5,130,medium repair,Numeric Operation,numpy/core/src/multiarray,21/5/2019,https://github.com/numpy/numpy/commit/e4edcb7418cd1344e2446b75891c15111db250f1,
511,Numpy,C,File Descriptor Leak,File Descriptor Leak,CWE-401,Inconsistent Business Logic,Inconsistent Business Logic,"as previously written, as the streams never got closed",Resource Consumption,Resource Consumption,Modify Business Logic,Modify Business Logic,Use subprocess.check_output to avoid leaking file handles,1,55,medium repair,Library,numpy/distutils,1/3/2019,https://github.com/numpy/numpy/commit/bd9f33fc3201e15b86b3e4333d65f1a085d1f012,
512,Numpy,C,division by zero,Numeric Errors,CWE-369,integer division by zero,Tensor or Array Property Issue,This fixes a Segmentation Fault in timsort due to integer division by zero by checking the element size and returning immediately when it is zero,Segmentation Fault,Segmentation Fault,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,,2,64,medium repair,Library,numpy/core/src/npysort,7/2/2019,https://github.com/numpy/numpy/commit/5c0c3ebb3fb4b861ed624117a8524f8f296c9c91,
513,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,4,6,small repair,Numeric Operation,numpy/core/src/multiarray,10/1/2019,https://github.com/numpy/numpy/commit/1b144ad9d45647960c009ff4fe4e1b18958ff997,
514,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using _dealloc_cached_buffer_info,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using _dealloc_cached_buffer_info to free allocated memory,1,2,micro repair,Numeric Operation,numpy/core/src/multiarray,8/1/2019,https://github.com/numpy/numpy/commit/529e552be4b20c1545051ac6a192d61350e7c2e1,
515,Numpy,C,Null Pointer Dereference,Null Pointer Dereference,CWE-476,Inconsistent Business Logic,Function Return Value Issue,,Segmentation Fault,Segmentation Fault,Modify Business Logic,Adding Checker for Null Pointer Dereference,,3,54,medium repair,Numeric Operation,numpy/core/src/multiarray,10/11/2018,https://github.com/numpy/numpy/commit/9a39877b9f9761051a8f86a9cfff392660fa7189,
516,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using free,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using  free to free allocated memory,1,2,micro repair,Numeric Operation,numpy/core/src/multiarray,30/09/2018,https://github.com/numpy/numpy/commit/c1f593265650a19547bfc5cbc0b43830f9276e5f,
517,Numpy,C,Memory Leak,Memory Leak,CWE-401,Inconsistent Business Logic,Function Return Value Issue,,Resource Consumption,Resource Consumption,Modify Business Logic,Adding Checker for Null Pointer Dereference,,1,81,medium repair,Numeric Operation,numpy/core/src/multiarray,30/09/2018,https://github.com/numpy/numpy/commit/4754eb8587ddc342be48ff966d3504dc19c76a52,
518,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using free,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using  free to free allocated memory,1,2,micro repair,Numeric Operation,numpy/core/src/multiarray,27/09/2018,https://github.com/numpy/numpy/commit/78ac0ed8c6b8e4006c62d6bc68e41cdd438fe4e5,
519,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Deref to free allocated memory,1,19,micro repair,Numeric Operation,numpy/core/src/multiarray,26/09/2018,https://github.com/numpy/numpy/commit/9b2ca4c16b25d8c11e7ae2ec526e8c42fedda68e,
520,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_XDECREF,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_XDECREF to free allocated memory,1,14,micro repair,Numeric Operation,numpy/core/src/multiarray,16/09/2018,https://github.com/numpy/numpy/commit/f49c0169f5a62d4bfa62c791e2a4e2b78ddf7517,
521,Numpy,swig,Use After Free,Use After Free,CWE-416,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,,1,6,micro repair,Library,tools/swig/pyfragments.,10/9/2018,https://github.com/numpy/numpy/commit/530ac095504b903d7f87ff635e81935c7c6ee180,
522,Numpy,,integer overflow,Numeric Errors,CWE-190,Others,Data Type Range Issue,Inconsistent business Logic,Unexpected Behavior,Unexpected Behavior,Modify Business Logic,Modify Business Logic,The solution is to force the subtraction result to be unsigned,2,46,small repair,Library, numpy/lib/,18/08/2018,https://github.com/numpy/numpy/commit/7c5a3f4f9135af6ebe33dcd3242ef3e6db115cd6,
523,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,Improper Release of Memory,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_XDECREF to free allocated memory,2,7,small repair,Numeric Operation,numpy/core/src/multiarray,14/8/2018,https://github.com/numpy/numpy/commit/e759594d126ccfa16b871e1d484b52e36bffd001,
524,Numpy,C,Double Free,Double Free,CWE-415,Improper Release of Memory,Memory Release Management Issue,using Py_DECREF to release memory,Segmentation Fault,Segmentation Fault,remove Memory release statement,Handle Memory Release Issue,removing Py_DECREF to free allocated memory,2,14,small repair,Numeric Operation,numpy/core/src/multiarray,8/7/2018,https://github.com/numpy/numpy/commit/a56c4e6251d6e607759788727ede2fe2f10a417b,
525,Numpy,C,Double Free,Double Free,CWE-415,Improper Release of Memory,Memory Release Management Issue,using Py_DECREF to release memory,Segmentation Fault,Segmentation Fault,remove Memory release statement,Handle Memory Release Issue,removing Py_DECREF to free allocated memory,2,13,small repair,Numeric Operation,numpy/core/src/multiarray,6/7/2018,https://github.com/numpy/numpy/commit/eda0b3a475ef7bb5c1976e56184cc4810fa5024c,
526,Numpy,C,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_DECREF,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_DECREF to free allocated memory,2,23,small repair,Numeric Operation,numpy/core/src/umath,10/6/2018,https://github.com/numpy/numpy/commit/3bb11d6f1758e4d3d6ca812749cc5145f82713b3,
527,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,1,12,micro repair,Numeric Operation,numpy/core/src/multiarray,5/6/2018,https://github.com/numpy/numpy/commit/5b8b1349ed194516b5e1804b63ff4266bca286ab,
528,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,1,2,micro repair,Numeric Operation,numpy/core/src/multiarray,5/6/2018,https://github.com/numpy/numpy/commit/644c78809ff5b53b0fcdbb35e5823fc6e01d24ac,
529,Numpy,C,insufficient precision,Numeric Errors,CWE-1339,variables or tensors with large range,Data Type Range Issue,"When given a step size larger than the difference between `start` and `stop`, arange would sometimes give `[]` and sometimes",Unexpected Behavior,Unexpected Behavior,add an underflow checker,Others,,2,104,medium repair,Numeric Operation,numpy/core/src/multiarray,4/6/2018,https://github.com/numpy/numpy/commit/abeb96d183b4e7a058066f47be3a4a599d935c3c,
530,Numpy,C,Memory Leak,Memory Leak,CWE-824,Improper Release of Memory,Memory Release Management Issue,using Py_DECREF to release memory,Resource Consumption,Resource Consumption,remove Memory release statement,Handle Memory Release Issue,removing Py_DECREF to free allocated memory,2,7,small repair,Numeric Operation,numpy/core/src/umath,31/5/2018,https://github.com/numpy/numpy/commit/9939691b86be9eb144622afc6b2796b659ce38bc,
531,Numpy,C,insufficient precision,Numeric Errors,CWE-1339,limited numerical precision,Data Type Range Issue,"np.histogramdd loses precision on its inputs, leading to incorrect results",Unexpected Behavior,Unexpected Behavior,Modify Business Logic,Modify Business Logic,,4,82,medium repair,Library,numpy/lib,14/5/2018,https://github.com/numpy/numpy/commit/2cf2db309dcbce5a99102d568f50e734633e2eb8,
532,Numpy,C,Null Pointer Dereference,Null Pointer Dereference,CWE-476,lack of checking for Null Pointer Dereference,Invalid Memory Access,Invalid Memory Access,Crash,Crash,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,1,21,micro repair,Numeric Operation,numpy/core/src/multiarray,4/1/2018,https://github.com/numpy/numpy/commit/a670fa652bf582a5454249ee0104249410714168,
533,Numpy,C,Memory Leak,Memory Leak,CWE-824,Function Return Value Issue,Function Return Value Issue,lack of checking the return value of PyUnicode_AsASCIIString,Resource Consumption,Resource Consumption,adding checker for return value,Checking or Modifying Functions Return Value,checking the return value of PyUnicode_AsASCIIString,1,5,micro repair,Numeric Operation,numpy/core/src/multiarray,30/12/2017,https://github.com/numpy/numpy/commit/47cbd4063044f6a3da90e46084a63235d6d1c4df,
534,Numpy,C,Memory Leak,Memory Leak,CWE-824,Improper Release of Memory,Memory Release Management Issue,using Py_DECREF to release memory,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_DECREF to free allocated memory,1,69,micro repair,Numeric Operation,numpy/core/src/umath,11/12/2017,https://github.com/numpy/numpy/commit/06b972f05072a9390808bf2c895427ce8a46bb42,
535,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Deref to free allocated memory,1,5,micro repair,Numeric Operation,numpy/core/src/multiarray,10/12/2017,https://github.com/numpy/numpy/commit/1cb7ffdef69980460c00a60636abbf6b4c470b75,
536,Numpy,C,Out of Bound Read,Memory Buffer Errors,CWE-125,Tensor or Array Property Issue,Tensor or Array Property Issue,Tensor or Array Property Issue,Crash,Crash,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,,1,8,micro repair,Numeric Operation,numpy/core/src/multiarray,29/11/2017,https://github.com/numpy/numpy/commit/1bef8624bbaa4753ffd3c5bf73fadc5b5f2f6de8,
537,Numpy,C,Out of Bound Read,Memory Buffer Errors,CWE-125,Tensor or Array Property Issue,Tensor or Array Property Issue,Tensor or Array Property Issue,Crash,Crash,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,,1,4,micro repair,Numeric Operation,numpy/core/src/multiarray/,27/11/2017,https://github.com/numpy/numpy/commit/2f366f11466bcac98e2a8c527bc68f20f5d416ff,
538,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,2,60,small repair,Numeric Operation,numpy/core/src/multiarray,26/11/2017,https://github.com/numpy/numpy/commit/984bc91367f9b525eadef14c48c759999bc4adfc,
539,Numpy,C,insufficient precision,Numeric Errors,CWE-1339,,Improper Error Reporting,overflow encountered in conversion from string,Unexpected Behavior,Unexpected Behavior,providing overflow error message,Improved Error Reporting,providing overflow error message,3,110,medium repair,Numeric Operation,numpy/core/src/multiarray,5/11/2017,https://github.com/numpy/numpy/commit/b97f9b0cd6b08e2174fbde6329d16099856e5947,
540,Numpy,C,insufficient precision,Numeric Errors,CWE-1339,,Improper Error Reporting,Inconsistent behavior when converting strings to floats,Unexpected Behavior,Unexpected Behavior,providing overflow error message,Improved Error Reporting,providing overflow error message,2,36,small repair,Numeric Operation,numpy/core/src/multiarray,5/11/2017,https://github.com/numpy/numpy/commit/e66780ca1066e36129d7570c294ce8a563330b6e,
541,Numpy,C,Out of Bound Read,Memory Buffer Errors,CWE-125,Tensor or Array Property Issue,Tensor or Array Property Issue,Tensor or Array Property Issue,Crash,Crash,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,Improve unravel_index error message for out of bound values,1,14,micro repair,Numeric Operation,numpy/core/src/multiarray,18/10/2017,https://github.com/numpy/numpy/commit/1d67d8896de9242248cf2bcaea7ed8308756dff0,
542,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,1,45,micro repair,Numeric Operation,numpy/core/src/multiarray/,1/10/2017,https://github.com/numpy/numpy/commit/5b5c100b2d192b72c76c71c2aec720c0b2500c08,
543,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,2,14,small repair,Numeric Operation,numpy/core/src/multiarray,30/08/2017,https://github.com/numpy/numpy/commit/f785875f81727a3b9c6c67a7e6962183bbe19f28,
544,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,1,3,micro repair,Numeric Operation,numpy/core/src/multiarray,29/08/2017,https://github.com/numpy/numpy/commit/daf7a4e33168aeec05ad2217b49550bfab3d18d9,
545,Numpy,C,Infinite Loop,Infinite Loop,CWE-835,Tensor or Array Property Issue,Tensor or Array Property Issue,,Hang,Hang,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,,2,7,small repair,Library,numpy/lib,24/08/2017,https://github.com/numpy/numpy/commit/01718a9feb7f949b091e4f95320c1a60116e77a5,
546,Numpy,C,Out of Bound Read,Memory Buffer Errors,CWE-125,Tensor or Array Property Issue,Tensor or Array Property Issue,Tensor or Array Property Issue,Crash,Crash,Adding Checker for Arrays or Tensors Property,Adding Checker for Arrays or Tensors Property,Improve unravel_index error message for out of bound values,2,55,medium repair,Numeric Operation,numpy/core/src/multiarray,03/06/2017,https://github.com/numpy/numpy/commit/c02f1ed4d649e65eb8e3caf2bcf0a1e2f46a16fa,
547,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_Decref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_Decref to free allocated memory,2,39,small repair,Numeric Operation,numpy/core/src/umath/,10/05/2017,https://github.com/numpy/numpy/commit/22ccc378253c3c2beefc603a2e0bccc5a3a9e1d1,
548,Numpy,C,stack overflow,Memory Buffer Errors,CWE-121,maximum recursion exceed,Limited Stack or Buffer Size,maximum recursion depth exceeded while trying to create self-referential dtypes,Crash,Crash,adding checker for recursive call,Adding Checker for Recurrsion,,2,34,small repair,Numeric Operation,numpy/core/src/multiarray,09/05/2017,https://github.com/numpy/numpy/commit/790dbcb6dde4259ec073444a3294975f304b6f49,
549,Numpy,C,stack overflow,Memory Buffer Errors,CWE-121,maximum recursion exceed,Limited Stack or Buffer Size,maximum recursion depth exceeded while trying to create self-referential dtypes,Crash,Crash,adding checker for recursive call,Adding Checker for Recurrsion,,1,8,micro repair,Numeric Operation,numpy/core/src/multiarray,09/05/2017,https://github.com/numpy/numpy/commit/00f77106275986b155d2b71ce672225792a07d87,
550,Numpy,C,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,lack of checking for Null Pointer Dereference,Invalid Memory Access,Invalid Memory Access,Segmentation Fault,Segmentation Fault,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,2,8,small repair,Numeric Operation,numpy/core/src/umath,27/04/2017,https://github.com/numpy/numpy/commit/b1fa10aaf1dc70343e7b267a6e2858ad30b0d97e,
551,Numpy,C,Null Pointer Dereference,Null Pointer Dereference,CWE-476,lack of checking for Null Pointer Dereference,Invalid Memory Access,Invalid Memory Access,Segmentation Fault,Segmentation Fault,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,,2,7,small repair,Numeric Operation,numpy/core/src/multiarray,23/04/2017,https://github.com/numpy/numpy/commit/4408f743db8b5a15e9d0b5ace39ef12cafa1bce3,
552,Numpy,C,stack overflow,Memory Buffer Errors,CWE-121,Inconsistent Business Logic,Limited Stack or Buffer Size,,Crash,Crash,increase stack size,Increase Stack or Buffer Size,,1,94,micro repair,Library,numpy/core/src/npysort,29/07/2016,https://github.com/numpy/numpy/commit/07201420338f87d0a19ec6b5d756f40350e1f21b,
553,Numpy,C,buffer overflow,Memory Buffer Errors,CWE-120,Using Wrong API,API Inconsistency,,Segmentation Fault,Segmentation Fault,Using Proper API,Handle API Issues,explicitly specifying `dtype=np.in8` in the call,2,35,small repair,Library,numpy/random/mtrand,10/06/2016,https://github.com/numpy/numpy/commit/5657a6cd5ed1c54986f697660c6336d2fb2b1c21,
554,Numpy,C,Race Condition within a Thread,Race Condition,CWE-366,Others,Concurrency Issue,simultaneous resource access,Resource Consumption,Resource Consumption,handle concurrent access,Modifying or Adding Resource Locking,We have to ensure that only a single thread can access a wsave array at any given time. Thus we remove it from the cache and insert it again after it has been used.,3,218,large repair,Library,numpy/fft,09/06/2016,https://github.com/numpy/numpy/commit/d4a39b0f0e7d5b999b834b86f4beababe23e77f1,
555,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_XDecref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_XDecref to free allocated memory,1,1,micro repair,Numeric Operation,numpy/core/src/multiarray,07/06/2016,https://github.com/numpy/numpy/commit/d69c1470ed09f18293b9a9dec1809e14b5b9b779,
556,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,lack of using Py_XDecref,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,using Py_XDecref to free allocated memory,1,1,micro repair,Numeric Operation,numpy/core/src/multiarray,07/06/2016,https://github.com/numpy/numpy/commit/080c433e9979f964155692d21b26e073914610f5,
557,Numpy,python,Race Condition within a Thread,Race Condition,CWE-366,Improper Resource Locking,Concurrency Issue,simultaneous resource access,Resource Consumption,Resource Consumption,handle concurrent access,Modifying or Adding Resource Locking,There is now a lock around cache accesses ensuring thread safety. The size of a cache entry is now also calculated by summing over all arrays in the list.,2,20,small repair,Library,numpy/fft/,07/06/2016,https://github.com/numpy/numpy/commit/b0efcbadd5944d44f56c106dc5bc4571ebcab03e,
558,Numpy,C,Memory Leak,Memory Leak,CWE-401,lack of checking for Null Pointer Dereference,Invalid Memory Access,Invalid Memory Access,Resource Consumption,Resource Consumption,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,Adding Checker for Null Pointer Dereference,1,22,micro repair,Numeric Operation,numpy/core/src/multiarray,05/06/2016,https://github.com/numpy/numpy/commit/f65b233dc5689ecbb79a4ed8a383ef0251bc39c6,
559,Numpy,C,integer overflow,Numeric Errors,CWE-190,API Misuse,API Inconsistency,API Misuse,Unexpected Behavior,Unexpected Behavior,API Usage Update,Handle API Issues,explicitly specifying `dtype=np.int64` in the call,2,16,small repair,Library,numpy/lib,09/05/2016,https://github.com/numpy/numpy/commit/da668fc74653e5caae9f741461c4d20f9df6e5c1,
560,Numpy,C,insufficient precision,Numeric Errors,CWE-1339,floating point exception,Tensor or Array Property Issue,When an invalid axis was passed into PyArray_LexSort it would attempt to create a set of iterators to ignore that axis before checking to see if the axis was valid. This would cause a floating exception as the dimension of the invalid axis would on occasion return zero.,Crash,Crash,Modify Business Logic,Adding Checker for Arrays or Tensors Property,This fixes that by moving the axis check to before the iterator creation.,2,16,small repair,Numeric Operation,numpy/core/src/multiarray,08/04/2016,https://github.com/numpy/numpy/commit/0b2e590ec18942f8f149ab2306b80da86b04eaeb,
561,Numpy,C,Null Pointer Dereference,Null Pointer Dereference,CWE-476,Function Return Value Issue,Function Return Value Issue,lack of checking the return value of PyUnicode_AsASCIIString,Segmentation Fault,Segmentation Fault,adding checker for return value,Checking or Modifying Functions Return Value,checking the return value of PyUnicode_AsASCIIString,2,11,small repair,Numeric Operation,numpy/core/src/multiarray,29/03/2016,https://github.com/numpy/numpy/commit/25d60a989766e630b92a79284388845ade96d3d0,
562,Numpy,C,integer overflow,Numeric Errors,CWE-190,Tensor or Array Property Issue,Tensor or Array Property Issue,Passing Malicious Parameters to API Calls,Segmentation Fault,Segmentation Fault,API Usage Update,Adding Checker for Arrays or Tensors Property,"update _fix_Others_dimension(PyArray_Dims *newshape, PyArrayObject *arr)",2,108,medium repair,Numeric Operation,numpy/core/src/multiarray,25/03/2016,https://github.com/numpy/numpy/commit/4b200d27e9bfba4b28d51cd5d5132a2a4cacb8f1,
563,Numpy,C,integer overflow,Numeric Errors,CWE-190,Tensor or Array Property Issue,Tensor or Array Property Issue,Passing Malicious Parameters to API Calls,Crash,Crash,API Usage Update,Adding Checker for Arrays or Tensors Property,"update _fix_Others_dimension(PyArray_Dims *newshape, PyArrayObject *arr)",2,108,medium repair,Numeric Operation,numpy/core/src/multiarray,25/03/2016,https://github.com/numpy/numpy/commit/2bd5e6a90eec63787d9c23d0e8dacb31e93cf8c7,
564,Numpy,,integer overflow,Numeric Errors,CWE-190,Invalid Math Operation,Invalid Math Operation,np.int8(4)**np.int8(-4) gave results in infinite which causes int overflow,Unexpected Behavior,Unexpected Behavior,Modify Mathematical Operation,Modify Mathematical Operation,,2,24,small repair,Numeric Operation,numpy/core/src/umath,22/03/2016,https://github.com/numpy/numpy/commit/58ff38a547e59e2e8f8278d445f66c1091f1299a,
565,Numpy,C,Memory Leak,Memory Leak,CWE-401,,Function Return Value Issue,,Resource Consumption,Resource Consumption,,Checking or Modifying Functions Return Value,API Usage Update,2,45,small repair,Numeric Operation,numpy/core/src/multiarray,22/03/2016,https://github.com/numpy/numpy/commit/5c24db244ec8a8d7e4ca2f823b0ba71b7d4dff3d,
566,Numpy,C,Memory Leak,Memory Leak,CWE-401,Passing Malicious Parameters to API Calls,Function Return Value Issue,Passing Malicious Parameters to API Calls,Resource Consumption,Resource Consumption,,Checking or Modifying Functions Return Value,API Usage Update,1,22,micro repair,Numeric Operation,numpy/core/src/multiarray,21/03/2016,https://github.com/numpy/numpy/commit/94a47c5294033c8078e4ab4bd61a7fec7f3458af,
567,Numpy,python,Race Condition within a Thread,Race Condition,CWE-366,Improper Resource Locking,Concurrency Issue,"This means that both can run simultaneously, causing a data race when mutating the random number generator's state.",Resource Consumption,Resource Consumption,using a separate lock,Modifying or Adding Resource Locking,"The fix here is to always use the separate lock, so that exactly one thread at a time is mutating the random number generator's state.",1,36,micro repair,Library,numpy/random/mtrand,22/02/2016,https://github.com/numpy/numpy/commit/9cdff27107b5feb0f6bfe5c408970716b19aa93d,
568,Numpy,C,Behavioral Change in New Version or Environmen,Others,CWE-439,Inconsistent Business Logic,Inconsistent Business Logic,"Segmentation Fault for classes with deceptive __len__,and they expect numpy to treat it as an object if  __len__ is not defined.",Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,I decided to remove the code blocks involving PyInstance_Check (which only exists in python2). It turns out those were the only two uses in all of numpy! Now python2 and python3 have the same behavior.,5,84,medium repair,Numeric Operation,numpy/core/src/multiarray,19/02/2016,https://github.com/numpy/numpy/commit/2112e7d47ab401453230f6dc1b6923a468ad947d,
569,Numpy,C,Function Return Value Issue,Others,CWE-253,Function Return Value Issue,Function Return Value Issue,lack of checking the return value of PyUnicode_AsASCIIString,Segmentation Fault,Segmentation Fault,adding checker for return value,Checking or Modifying Functions Return Value,checking the return value of PyUnicode_AsASCIIString,2,14,small repair,Numeric Operation,numpy/core/src/multiarray,02/01/2016,https://github.com/numpy/numpy/commit/5dab9275475e70630d7b1242c3530a6726c61fa2,
570,Numpy,C,Function Return Value Issue,Others,CWE-253,Function Return Value Issue,Function Return Value Issue,lack of checking the return value of PyUnicode_AsASCIIString,Segmentation Fault,Segmentation Fault,adding checker for return value,Checking or Modifying Functions Return Value,checking the return value of PyUnicode_AsASCIIString,1,8,micro repair,Numeric Operation,numpy/core/src/multiarray,02/01/2016,https://github.com/numpy/numpy/commit/bba8647dbf7098ffcf6df70b959b6079b5682e0c,
571,Numpy,C,Memory Leak,Memory Leak,CWE-401,Using Wrong API,API Inconsistency,using PyMapping_GetItemString instead of Borrowed_PyMapping_GetItemString,Resource Consumption,Resource Consumption,Using Proper API,Handle API Issues,,1,31,micro repair,Numeric Operation,numpy/core/src/multiarray/,06/11/2015,https://github.com/numpy/numpy/commit/7f53768b8ff70d4eaf03198c283a8eebdd9281ee,
572,Numpy,C,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Modify Data Type,Handle Data Type Inconsistency,,4,494,large repair,Kernel,numpy/core/,29/08/2015,https://github.com/numpy/numpy/commit/710beb20281eb65a291edfd041942301296ff125,
573,Numpy,C,deadlock,Deadlock,CWE-833,Inconsistent Business Logic,Inconsistent Business Logic,"If an application is using multiple embedded sub interpreters that use numpy, there is a possibility that floating point errors can cause the thread to deadlock",Hang,Hang,Modify Business Logic,Modify Business Logic,,1,18,micro repair,Numeric Operation,numpy/core/src/umath,22/07/2015,https://github.com/numpy/numpy/commit/50f1fce49d79444c29d63cd632bbb87ceec39f07,
574,Numpy,C,integer overflow,Numeric Errors,CWE-190,Using Improper Data Type,Data Type Inconsistency,,Unexpected Behavior,Unexpected Behavior,Type Conversion,Handle Data Type Inconsistency,,1,4,micro repair,Numeric Operation,numpy/core/src/multiarray,21/07/2015,https://github.com/numpy/numpy/commit/808e4c214941104e188897f58fd2ec1ac510d2cb,
575,Numpy,C,Complexity issues,Others,CWE-1226,Inconsistent Business Logic,Inconsistent Business Logic,This was due to sizes assuming a MAX_ARGS,Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic, just remove usage and call PyArray_SIZE each time,2,24,small repair,Numeric Operation,numpy/core/src/multiarray,18/06/2015,https://github.com/numpy/numpy/commit/4027d16f0aa19e551067bf0c93dbe057e0142bb8,
576,Numpy,C,Complexity issues,Others,CWE-1226,implemeting a complex logic,Inconsistent Business Logic,,Segmentation Fault,Segmentation Fault,modifying implementation logic,Modify Business Logic,This commit simplifies the code in array_subscript and array_assign_subscript related to field access.,6,292,large repair,Numeric Operation,numpy/core/src/multiarray,17/06/2015,https://github.com/numpy/numpy/commit/3c1a13dea6a7e189675977ad65ea230ce4816061,
577,Numpy,C,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,,Invalid Memory Access,Segmentation Fault in np.place when vals is empty,Segmentation Fault,Segmentation Fault,"Adding Checker for Empty Arrays, Tensors, or Indices",Adding Checker for Arrays or Tensors Property,,2,25,small repair,Numeric Operation,numpy/core/src/multiarray,5/3/2015,https://github.com/numpy/numpy/commit/bdfea0af2036e74396b78e076e90170eddbbf670,
578,Numpy,C,Others,Others,,Inconsistent Business Logic,Inconsistent Business Logic,,Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,,4,320,large repair,Library,numpy/build_utils,5/3/2015,https://github.com/numpy/numpy/commit/63e8babb47709ff14b1d728fd46029edcbded70c,
579,Numpy,,Others,Others,,Inconsistent Business Logic,Inconsistent Business Logic,"When called with a last argument equal to zero, frompyfunc produces a function that Segmentation Faults on execution",Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,adding a case when frompyfunc with nout=0 and 1,2,24,small repair,Numeric Operation,numpy/core/src/umath,5/3/2015,https://github.com/numpy/numpy/commit/3c06833480d31d63a1e65729c5e3a1277ac2a82f,
580,Numpy,C,Function Return Value Issue,Others,CWE-253,Function Return Value Issue,Function Return Value Issue,lack of checking the return value of PyArray_Partition ,Unexpected Behavior,Unexpected Behavior,adding checker for return value,Checking or Modifying Functions Return Value,,1,4,micro repair,Numeric Operation,numpy/core/src/multiarray,22/4/2015,https://github.com/numpy/numpy/commit/d73f23b092c3b44c279412c4833eb6bd953b713a,
581,Numpy,C,integer overflow,Numeric Errors,CWE-190,Passing Malicious Parameters to API Calls,API Inconsistency,when the function is called with large arguments,Unexpected Behavior,Unexpected Behavior,Type Conversion,Handle Data Type Inconsistency,"Cast to 'double' must be performed before multiplication, Otherswise the integer multiplication ((popsize -m) * sample) is carried out first, which may cause overflow",2,15,small repair,Library,numpy/random/mtrand,8/3/2015,https://github.com/numpy/numpy/commit/9fc077332b34a7b2a90126f5ae6cc50d57162db5,
582,Numpy,C,Memory Leak,Memory Leak,CWE-401,Improper Release of Memory,Memory Release Management Issue,using Py_XINCREF,Resource Consumption,Resource Consumption,remove Memory release statement,Handle Memory Release Issue,remove Py_XINCREF statement,1,2,micro repair,Numeric Operation,numpy/core/src/umath,23/2/2015,https://github.com/numpy/numpy/commit/8c0a50c5b1b331738a8bfb6a94ccc588851d1a0c,
583,Numpy,C,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,uninitialized resource,Others,uninitialized variable ret XDECREF'ed on fail,Others,Bypass Protection Mechanism,initialized resource,Resource Initialization,,1,2,micro repair,Numeric Operation,numpy/core/src/multiarray,23/2/2015,https://github.com/numpy/numpy/commit/8b44a5522628cae522f00985b4ac7b3f6c21fb18,
584,Numpy,C,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,uninitialized resource,Others,,Others,Bypass Protection Mechanism,initialized resource,Resource Initialization,"The function PyArray_Ravel could possibly be improved a bit, but for now, just initialize the variable to 0",1,2,micro repair,Numeric Operation,numpy/core/src/multiarray,14/2/2015,https://github.com/numpy/numpy/commit/e3cc0f4af6c306370fd5fdcd35a1f02be50f4dd1,
585,Numpy,C,Memory Leak,Memory Leak,CWE-401,Using Wrong API,API Inconsistency,,Resource Consumption,Resource Consumption,Using Proper API,Handle API Issues,,1,2,micro repair,Numeric Operation,numpy/core/src/multiarray,27/12/2017,https://github.com/numpy/numpy/commit/7c8486de75e82cc9fd6a754ce0ede14579d44023,
586,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,,2,60,medium repair,Numeric Operation,numpy/core/src/multiarray,26/11/2017,https://github.com/numpy/numpy/commit/4e19f408de900f958441af4ec8a458f5ce6473eb,
587,Numpy,python,Others,Others,,Passing Malicious Parameters to API Calls,API Inconsistency,passing malicious parameters,Segmentation Fault,Segmentation Fault,Passing Safe Parameter,Handle API Issues,,2,20,small repair,Library,numpy/linalg,6/11/2017,https://github.com/numpy/numpy/commit/a3c489f1b252b5d4790780261d5d38a0186022b7,
588,Numpy,src,insufficient precision,Numeric Errors,CWE-1339,API Misuse,API Inconsistency,,Unexpected Behavior,Unexpected Behavior,API Usage Update,Handle API Issues,,1,2,micro repair,Others,numpy/core/src/npymath,23/9/2017,https://github.com/numpy/numpy/commit/e413b8f2568dcb6912f107bd68caaa27a85fc2da,
589,Numpy,python,Infinite Loop,Infinite Loop,CWE-835,Tensor or Array Property Issue,Tensor or Array Property Issue,,Hang,Hang,,Adding Checker for Arrays or Tensors Property,,2,7,small repair,Library,numpy/lib,24/08/2017,https://github.com/numpy/numpy/commit/6f9ea0abbd305d53f9017debab3a3a591fe0e249,
590,Numpy,C,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,,Resource Consumption,Resource Consumption,Release of Memory after Effective Lifetime,Handle Memory Release Issue,,2,39,small repair,Kernel,numpy/core/src/private,10/5/2017,https://github.com/numpy/numpy/commit/3d7e4224d5f9dbb872ac7c59a8ce43fa3523976d,
591,Numpy,python,Infinite Loop,Infinite Loop,CWE-835,lack of checking recurrsion,Others,,Hang,Hang,adding checker for recurrsion,Adding Checker for Recurrsion,,2,66,medium repair,Kernel,numpy/core,25/4/2017,https://github.com/numpy/numpy/commit/1e65a2af062012ab4fd4f9954b45a608a915e56d,
592,Numpy,src,out of bound write,Memory Buffer Errors,CWE-787,Tensor or Array Property Issue,Tensor or Array Property Issue,,Segmentation Fault,Segmentation Fault,,Adding Checker for Arrays or Tensors Property,,2,20,small repair,Numeric Operation,numpy/core/src/multiarray,21/4/2017,https://github.com/numpy/numpy/commit/e3f8b9366bc1b3491422478a8179ea768b7619bf,
593,Numpy,python,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,,2,5,small repair,Others,benchmarks/benchmarks,25/3/2017,https://github.com/numpy/numpy/commit/9791f20e113f217c700310f6a0c8551f0d42a966,
594,Numpy,python,Use of Uninitialized Resource,Use of Uninitialized Resource,CWE-908,,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,Modify Business Logic,Modify Business Logic,,1,4,micro repair,Others,benchmarks/benchmarks,25/3/2017,https://github.com/numpy/numpy/commit/6a4858cc1b416bbff014d520a2725cbc25e7d7c4,
595,Numpy,cpp/python,Null Pointer Dereference,Null Pointer Dereference,CWE-476,,Invalid Memory Access,,Segmentation Fault,Segmentation Fault,remove Py_DECREF statement,Modify Business Logic,,2,17,small repair,Numeric Operation,numpy/core/src/umath,19/2/2017,https://github.com/numpy/numpy/commit/5095f42427da68b71459f052148f600144c6762f,
596,Numpy,python,buffer overflow,Memory Buffer Errors,CWE-120,Using Wrong API,API Inconsistency,,Segmentation Fault,Segmentation Fault,Using Proper API,Handle API Issues,,2,35,small repair,Library,numpy/random/mtrand,10/6/2016,https://github.com/numpy/numpy/commit/5056c4cef5a320b2f30f5d89175e95eb4184dab1,
597,Numpy,cpp/python,Memory Leak,Memory Leak,CWE-401,Missing Release of Memory after Effective Lifetime,Memory Release Management Issue,,Segmentation Fault,Segmentation Fault,Using Incref,Others,,2,39,small repair,Numeric Operation,numpy/core/src/umath,27/3/2016,https://github.com/numpy/numpy/commit/63f3f246f73873c40b32092b0052befeaa6d9d05,
598,Numpy,cpp/python/src,insufficient precision,Numeric Errors,CWE-1339,Others,Data Type Range Issue,type conversion,Unexpected Behavior,Unexpected Behavior,,Modify Business Logic,,10,516,large repair,Numeric Operation,numpy/core/src/multiarray,28/8/2015,https://github.com/numpy/numpy/commit/6cbd724f75f25cdaa7cf68fd9743064b77fbf787,
599,Numpy,cpp,integer overflow,Numeric Errors,CWE-190,limited numerical precision,Data Type Range Issue,,Unexpected Behavior,Unexpected Behavior,Type Conversion,Handle Data Type Inconsistency,,1,4,micro repair,Numeric Operation,numpy/core/src/multiarray,21/7/2015,https://github.com/numpy/numpy/commit/86ffb953d00e4e2af58b74a8df942ac786d8d640,
600,Numpy,cpp,Others,Others,,Using Wrong API,API Inconsistency,,Segmentation Fault,Segmentation Fault,Using Proper API,Handle API Issues,,2,22,small repair,Numeric Operation,numpy/core/src/multiarray/,18/6/2015,https://github.com/numpy/numpy/commit/b26aef66a998b8a6877ee261e4d97ec8f815dad2,
601,Numpy,cpp,Others,Others,,API Misuse,Tensor or Array Property Issue,Tensor or Array Property Issue,Segmentation Fault,Segmentation Fault,,Adding Checker for Arrays or Tensors Property,,2,25,small repair,Numeric Operation,numpy/core/src/multiarray,4/5/2015,https://github.com/numpy/numpy/commit/ba29c7b224618b069644e747d6e9236f88accad4,
602,Numpy,cpp/python,Others,Others,,Others,Data Type Inconsistency,lack of checking data type flags,Segmentation Fault,Segmentation Fault,Adding checker for data type flags,Adding Checker for Arrays or Tensors Property,,3,16,small repair,Numeric Operation,numpy/core/src/multiarray,28/3/2015,https://github.com/numpy/numpy/commit/4679ff2380c01f18ea8cfd2d89838ba53f6381de,
603,Numpy,cpp/python/srt,insufficient precision,Numeric Errors,CWE-190,API Version Issue,API Inconsistency,Overflow in tan and tanh for large complex values,Segmentation Fault,Segmentation Fault,Update API Version,Handle API Issues, I've imported the implementation for ctanh from FreeBSD's math library which handles large arguments correctly,7,2254,large repair,Others,*,13/2/2015,https://github.com/numpy/numpy/commit/35d01b2a7cd38b2fda54b148402919aa1dd7e9c4,

